Incremental effects for continuous exposures

Causal inference problems often involve continuous treatments, such as dose, duration, or frequency. However, identifying and estimating standard dose-response estimands requires that everyone has some chance of receiving any level of the exposure (i.e., positivity). To avoid this assumption, we consider stochastic interventions based on exponentially tilting the treatment distribution by some parameter $\delta$ (an incremental effect); this increases or decreases the likelihood a unit receives a given treatment level. We derive the efficient influence function and semiparametric efficiency bound for these incremental effects under continuous exposures. We then show estimation depends on the size of the tilt, as measured by $\delta$. In particular, we derive new minimax lower bounds illustrating how the best possible root mean squared error scales with an effective sample size of $n / \delta$, instead of $n$. Further, we establish new convergence rates and bounds on the bias of double machine learning-style estimators. Our novel analysis gives a better dependence on $\delta$ compared to standard analyses by using mixed supremum and $L_2$ norms. Finally, we define a "reflected" exponential tilt around any interior point and show that taking $\delta \to \infty$ yields a new estimator of the dose-response curve across the treatment support.

==> files/ctseff_new.csv <==
"a.vals","est","se","ci.ll","ci.ul"
0,1.15642497303218,2.79542592157897,1.11346371151316,1.19938623455121
0.101170939210767,1.16804576445098,13.8507234772795,0.955182118542247,1.38090941035971
0.202341878421534,1.1796541539561,11.337441313593,1.00541566762385,1.35389264028834
0.303512817632301,1.19121948957105,8.58578203378882,1.05926964090878,1.32316933823332
0.404683756843067,1.20251716773466,7.32794119977847,1.08989833714806,1.31513599832127
0.505854696053834,1.2138587640149,7.28460873925378,1.10190588460035,1.32581164342945
0.607025635264601,1.22660190268175,7.24901800986321,1.11519599631385,1.33800780904965
0.708196574475368,1.23420954848331,5.69098121144546,1.14674819590822,1.32167090105839
0.809367513686135,1.23420486695379,4.77682611377318,1.16079262793842,1.30761710596916
0.910538452896901,1.23336503387006,4.24569944677225,1.16811536910308,1.29861469863704
1.01170939210767,1.2331350497543,3.7984822633351,1.1747584035943,1.2915116959143
1.11288033131844,1.23486540977177,3.29314807276625,1.18425494841672,1.28547587112682
1.2140512705292,1.23927542104986,2.73192445472257,1.19729007633243,1.2812607657673
1.31522220973997,1.24387104020625,2.26814075358516,1.20901331519034,1.27872876522215
1.41639314895074,1.24634756934672,1.88821722902487,1.21732866616111,1.27536647253234
1.5175640881615,1.2470801412237,1.51721106135032,1.22376301424027,1.27039726820712
1.61873502737227,1.24999134566725,1.23509135858086,1.23100995093728,1.26897274039722
1.71990596658304,1.25899469531447,1.1429895088302,1.24142875989715,1.27656063073179
1.8210769057938,1.27331564753231,1.3140681777785,1.25312050438666,1.29351079067797
1.92224784500457,1.28492245641408,1.80321689298556,1.25720987354181,1.31263503928636
2.02341878421534,1.28099707119547,2.48271240711331,1.24284172027912,1.31915242211183
2.1245897234261,1.26542641605539,2.94886452290215,1.22010704666176,1.31074578544902
2.22576066263687,1.25449881266264,3.10795973954601,1.20673440219105,1.30226322313424
2.32693160184764,1.24752452291074,3.16095355070567,1.19894568163541,1.29610336418608
2.4281025410584,1.24150627512569,3.14964468338765,1.19310123319971,1.28991131705168
2.52927348026917,1.23647652359256,3.01352829007568,1.19016337468544,1.28278967249968
2.63044441947994,1.2329409329297,2.76356157500966,1.19046937586521,1.2754124899942
2.7316153586907,1.23152922452472,2.43139781746118,1.1941624974416,1.26889595160785
2.83278629790147,1.23365854591815,2.06405181350971,1.20193734412758,1.26537974770873
2.93395723711224,1.23949557369211,2.08167980333609,1.20750345766442,1.27148768971981
3.035128176323,1.24231533180651,2.94737576188637,1.1970188423078,1.28761182130522
3.13629911553377,1.24036348902375,3.98100676514515,1.17918173084294,1.30154524720455
3.23747005474454,1.24093814164096,4.76957214680663,1.16763738458958,1.31423889869235
3.33864099395531,1.24874597673438,5.50991264634797,1.16406736074264,1.33342459272611
3.43981193316607,1.26634744375555,6.64561345010749,1.16421490818003,1.36847997933108
3.54098287237684,1.29568557101007,9.79363106976401,1.1451729988968,1.44619814312334
3.64215381158761,1.33495225025918,22.7669915123546,0.985059710158825,1.68484479035953
3.74332475079837,1.38270553672197,91.1654142409097,-0.0183622477827621,2.7837733212267
3.84449569000914,1.42790076539506,523.010733909221,-6.60994446716202,9.46574599795214
3.94566662921991,1.47803372198326,3726.5954757049,-55.7938265593058,58.7498940032723
4.04683756843067,1.52247215955629,18845.9607317691,-288.110045491793,291.154989810906
4.14800850764144,1.3104230498564,6370.50946751181,-96.5942007609565,99.2150468606693
4.24917944685221,1.27917046914231,2169.83690622813,-32.0677803702632,34.6261213085478
4.35035038606297,0.984889461571324,5533.49930812635,-84.0562161018591,86.0259950250017
4.45152132527374,1.07438785610264,19016.4045971582,-291.177581599986,293.326357312192
4.55269226448451,1.11528046943165,5952.67231803413,-90.3678492454354,92.5984101842987
4.65386320369527,1.15348692638485,958.662097313684,-13.5796286082256,15.8866024609953
4.75503414290604,1.18862297707085,167.353186816205,-1.3833300013117,3.76057595545341
4.85620508211681,1.21902959932831,29.8341904797267,0.760525423090327,1.6775337755663
4.95737602132758,1.24190105817988,5.68682093404781,1.15450364246819,1.32929847389157
5.05854696053834,1.25939856565678,2.45358302151652,1.22169088718378,1.29710624412979
5.15971789974911,1.27394189936177,2.37414093915189,1.2374551196612,1.31042867906234
5.26088883895988,1.2868707532122,2.49092304918928,1.24858921775318,1.32515228867121
5.36205977817064,1.29828839397865,2.56653950372089,1.2588447535777,1.3377320343796
5.46323071738141,1.30707268882227,2.60302062490363,1.26706839146542,1.34707698617912
5.56440165659218,1.30968692932633,2.70729354353383,1.26808012263734,1.35129373601532
5.66557259580294,1.30911917475863,2.95845356755596,1.26365243696152,1.35458591255573
5.76674353501371,1.31041869463473,3.0263536206348,1.26390844074408,1.35692894852538
5.86791447422448,1.31224873006515,3.01692857013235,1.26588332424805,1.35861413588226
5.96908541343524,1.31468997820405,2.92877626775277,1.26967933342239,1.35970062298571
6.07025635264601,1.31680623163554,2.60915834727615,1.27670760722322,1.35690485604787
6.17142729185678,1.311379139059,2.58336417119185,1.27167693021107,1.35108134790693
6.27259823106754,1.30025031043656,3.14577362369396,1.25190476055669,1.34859586031642
6.37376917027831,1.29088731311169,3.40478801566661,1.23856112294913,1.34321350327425
6.47494010948908,1.283362670771,3.36590493822633,1.23163405182136,1.33509128972065
6.57611104869984,1.2756042883106,3.37271639441895,1.22377098808553,1.32743758853566
6.67728198791061,1.26685135665976,3.2560196081964,1.21681150090147,1.31689121241805
6.77845292712138,1.25970559985359,2.62696556227337,1.2193333067976,1.30007789290958
6.87962386633215,1.26658711244798,2.01370752117936,1.23563962256016,1.29753460233579
6.98079480554291,1.28228314908348,1.78616719946979,1.25483259295149,1.30973370521547
7.08196574475368,1.29446877787446,1.71655839048113,1.26808799870343,1.32084955704548
7.18313668396445,1.29970337034228,1.69788871050595,1.27360951453334,1.32579722615122
7.28430762317521,1.29684068854536,1.64454738925543,1.27156660421895,1.32211477287178
7.38547856238598,1.28729506354665,1.54016171997779,1.26362522135095,1.31096490574236
7.48664950159675,1.27660320288451,1.45892689441691,1.25418181108001,1.29902459468901
7.58782044080751,1.26914471786387,1.45106713332389,1.24684411811799,1.29144531760975
7.68899138001828,1.26571121896308,1.54905181825847,1.24190475006079,1.28951768786537
7.79016231922905,1.26296363123658,1.72354767071358,1.23647543791676,1.28945182455641
7.89133325843981,1.25790960683803,1.79271005869354,1.23035849733991,1.28546071633615
7.99250419765058,1.25220989680415,1.77994873357307,1.22485490862751,1.2795648849808
8.09367513686135,1.24660236190677,1.76561151336402,1.21946771405898,1.27373700975456
8.19484607607211,1.24126102958002,1.73339922642137,1.2146214334783,1.26790062568175
8.29601701528288,1.23520666584302,1.60929987414335,1.2104742799043,1.25993905178174
8.39718795449365,1.22685699351593,1.42682658666164,1.20492893251504,1.24878505451683
8.49835889370441,1.21672119373765,1.3030927901046,1.19669472488828,1.23674766258703
8.59952983291518,1.20522144997434,1.29040868630692,1.18538991567722,1.22505298427145
8.70070077212595,1.19253306897343,1.35412431019075,1.17172232662097,1.21334381132589
8.80187171133671,1.18261375956514,1.43869419282385,1.16050331228528,1.20472420684499
8.90304265054748,1.18108603434291,1.60195786168734,1.15646648348766,1.20570558519816
9.00421358975825,1.18566520410377,1.84900326456875,1.15724895733955,1.21408145086798
9.10538452896902,1.1912494035755,2.11803829730445,1.15869851517764,1.22380029197336
9.20655546817978,1.19569623154817,2.38336990754197,1.15906761724504,1.23232484585129
9.30772640739055,1.1994733237871,2.64465791984956,1.15882912726379,1.24011752031041
9.40889734660132,1.20338907943044,2.88564526016361,1.15904128980881,1.24773686905206
9.51006828581208,1.20759934876266,3.07617691960227,1.1603233898107,1.25487530771462
9.61123922502285,1.21094581529994,3.29183508278079,1.16035553251794,1.26153609808195
9.71241016423362,1.21254414889051,3.70147023448791,1.15565842370596,1.26942987407506
9.81358110344438,1.21389547112957,4.1825564662118,1.14961621379854,1.2781747284606
9.91475204265515,1.21761603367829,4.6791518296935,1.14570489345064,1.28952717390594
10.0159229818659,1.22455105708367,5.92666936755978,1.13346755146435,1.31563456270298


==> files/delta_neg.csv <==
"a","density","delta_2","delta_3","delta_4","delta_5","delta_8","delta_10","delta_13","delta_16","delta_20","delta_30","delta_40"
0,1.14287866749723,2.34820458455244,3.06454041186278,3.84930626862194,4.70688267252712,7.73960078786249,10.0978050444968,13.915054554769,17.7781473674888,22.6663075270111,33.3963984653747,43.1773091811678
0.00401606425702811,1.14112330728206,2.32584126752009,3.02318927717943,3.7821460744364,4.60622395503719,7.48337955741145,9.68540722882985,13.1869194592491,16.6460992052077,20.8847910866049,29.5602053841263,36.7131662657538
0.00803212851405622,1.13603289785325,2.29694234968966,2.97365928871019,3.705271297595,4.49451267041334,7.21444403992735,9.26263759443829,12.4602764188347,15.5404767541343,19.1869249421202,26.0880214608351,31.1253319257714
0.0120481927710843,1.12786344438114,2.26218125145738,2.91691891159188,3.62000363617481,4.37348306366112,6.93609839565043,8.83402735285868,11.7413836923477,14.468498980555,17.5787463024226,22.9605411391629,26.3156088431769
0.0160642570281124,1.11686108647203,2.22219276042193,2.85387226812459,3.5275650195957,4.24472261457806,6.65127107197603,8.40349281233607,11.0353956920002,13.4356797661348,16.0637688520994,20.1558037807615,22.191664568678
0.0200803212851406,1.10326226897082,2.17757451666981,2.78536217679282,3.42908314337218,4.10968134086523,6.36254720782336,7.97439774859971,10.3465010751856,12.4460854264634,14.6434686429716,17.6504219319737,18.6682369111199
0.0240963855421687,1.08729391276378,2.12888845736423,2.71217308064612,3.32559675747738,3.96968061658488,6.07219866728414,7.54961037894077,9.67804615578888,11.5025596911252,13.3176949076196,15.4205067619665,15.6677023631883
0.0281124497991968,1.06917358558119,2.07666222152036,2.6350338683751,3.21806071765138,3.825921527834,5.7822118570248,7.1315553588796,9.03264504270314,10.6069198476467,12.0850161392033,13.4423523180048,13.1201981786319
0.0321285140562249,1.04910967280008,2.02139051583389,2.55462059133116,3.10735080867374,3.67949278661861,5.49431347269513,6.72226119064379,8.41227778792627,9.76012735982449,10.9430104584943,11.6929288745581,10.9634409975119
0.036144578313253,1.02730154824693,1.96353644241353,2.47155907965244,2.99426834831549,3.53137822306123,5.20999431088804,6.3234034046373,7.81837771182808,8.96243591835134,9.88850812613159,10.1502262535314,9.14234809940156
0.0401606425702811,1.00393974500035,1.90353278925264,2.38642746057546,2.87954458039244,3.38246387525375,4.93053127497492,5.93634384893456,7.25190896808668,8.2135195645851,8.917793036993,8.79348023671243,7.60853909754916
0.0441767068273092,0.979206126193812,1.84178328425936,2.29975858192973,2.76384486505552,3.23354469527781,4.65700769538076,5.56216639746063,6.71343531460932,7.51258324331078,8.0267691376875,7.60330880439283,6.31977430510744
0.0481927710843373,0.953274055818321,1.77866381364965,2.21204234373378,2.647772674178,3.08533088915491,4.39033207754043,5.20170936480544,6.203180968758,6.85845788433513,7.21109692280956,6.56177968607853,5.23936963252492
0.0522088353413655,0.926308569525138,1.71452360549234,2.12372794073251,2.53187339943102,2.93845390775675,4.13125538386729,4.85559489445825,5.72108434473053,6.24968188290877,6.46630447774185,5.65242640751229,4.33561554872575
0.0562248995983936,0.898466545428476,1.64968637918103,2.03522601864085,2.41663798037943,2.79347210500212,3.88038694954736,4.52425556753964,5.26684539739016,5.68457064274369,5.78787693388522,4.86022650151932,3.58121844088811
0.0602409638554217,0.869896874908202,1.58445146159257,1.94691074678376,2.30250635967817,2.65087607898938,3.63820912582406,4.20795846075556,4.83996722962789,5.1612756604726,5.17132767601206,4.17155268351227,2.9527759182912
0.0642570281124498,0.840740633412536,1.51909487067817,1.85912180975116,2.18987077220565,2.5110937110616,3.40509073864165,3.90682686521527,4.4397925589599,4.67783446468661,4.61225418191908,3.57410546313546,2.43029266079204
0.0682730923694779,0.811131251260761,1.45387036721865,1.77216632061535,2.07907887473439,2.37449491717449,3.18129944504986,3.62085986185763,4.06553558302979,4.23221257429407,4.10638097368232,3.05683377745906,1.99673987161401
0.072289156626506,0.781194684445915,1.38901047546213,1.68632065818986,1.97043672251021,2.24139612533393,2.96701306462127,3.34994993444157,3.71630973255936,3.82233850814891,3.64959181050054,2.60984871000876,1.63765891460717
0.0763052208835341,0.751049585437501,1.32472747334819,1.60183223074157,1.86421159888986,2.11206449229,2.76232995827827,3.0938987873035,3.39115175366597,3.44613275914824,3.23795294908393,2.22433413856097,1.34080803237079
0.0803212851405622,0.720807473984184,1.26121435300993,1.51892116850234,1.76063470397185,1.9867218721161,2.56727852235371,2.85243152229781,3.08904251896462,3.10153153989133,2.86772903326492,1.89245717890146,1.09584994862346
0.0843373493975904,0.690572907916498,1.19864575223163,1.43778194726236,1.65990370794774,1.86554854876566,2.38182586140125,2.62520931745419,2.80892492815459,2.78650601225525,2.53539294508775,1.60728051673383,0.894077498539776
0.0883534136546185,0.660443653949541,1.13717885752729,1.3585849452654,1.56218517469925,1.74868674418289,2.20588569921552,2.41184073884519,2.54971922353563,2.49907762872673,2.23763075075522,1.36267810844951,0.728174084213194
0.0923694779116466,0.630510870096409,1.07695429932409,1.28147795916289,1.46761688799786,1.63624394317903,2.03932562125717,2.2118918476364,2.31033605636103,2.23733017919895,1.97134273897384,1.15325527404427,0.592005638625248
0.0963855421686747,0.6008671656448,1.01811036686388,1.2066034747954,1.37632809994569,1.52831604867161,1.88199832945947,2.0249217110691,2.08971490952222,1.99944518544745,1.7336640399639,0.97428655054028,0.480447077301274
0.100401606425703,0.571681838730403,0.960909470265754,1.13424802329834,1.28860936018413,1.42517542150608,1.73397136124194,1.8507280806754,1.88707410539027,1.7839346983698,1.52215112562818,0.82174674801366,0.389273909716953
0.104417670682731,0.543323882949557,0.905938183284833,1.06507445237847,1.20517208456248,1.32755325312048,1.59585373351683,1.68968391216942,1.70223433500428,1.58992588561782,1.33499328847359,0.692337344191485,0.315060178879954
0.108433734939759,0.516432737937363,0.854211128778249,1.00023598191923,1.12726861326199,1.23676204360432,1.46890874812866,1.54283290688157,1.5356785097498,1.41718118254555,1.17098400017338,0.583375372341582,0.255024733904282
0.112449799196787,0.49193256344418,0.807176895496507,0.941373169369515,1.0566778478707,1.15466813697678,1.35498156671635,1.41178692028883,1.3884111855748,1.26593296918923,1.02934195917651,0.492623653555267,0.206874960122627
0.116465863453815,0.471005972823415,0.76665726586273,0.890533364495517,0.995604446726936,1.08357069664784,1.25632208270374,1.29851942680102,1.26172566613098,1.13664561444776,0.909488952856215,0.418130133718465,0.168679610075268
0.120481927710843,0.455040483014595,0.734744879548332,0.850043895543393,0.946528795567764,1.02603009691985,1.17536127679674,1.20512064704034,1.1569498917072,1.02977472722778,0.810845215794695,0.35810505555007,0.138777809383442
0.124497991967871,0.445558419962126,0.713678935417741,0.822362898778745,0.91203568673704,0.984677347361507,1.11448123775794,1.13355762129927,1.07521461794959,0.945562795385195,0.732671818512642,0.310842530152321,0.115720010794151
0.1285140562249,0.444138832787191,0.705713883112044,0.809925619592688,0.894642046922626,0.962027011084776,1.07580514485795,1.08546580711629,1.01726767105121,0.883889540823565,0.673969879668316,0.274681803773854,0.0982327665538499
0.132530120481928,0.452338084824618,0.712992169313256,0.814999009999702,0.896637906765437,0.960308783801865,1.06102297621769,1.0619865342309,0.983344383720426,0.844181693763796,0.633434633516602,0.247998847341912,0.0851990204370366
0.136546184738956,0.47161417501207,0.737428886945929,0.839553376437145,0.919949890876501,0.981327170625136,1.07126088356326,1.0636559150553,0.973095193958802,0.825378501038942,0.609456073252357,0.229218001103747,0.0756470705869499
0.140562248995984,0.503258471393019,0.780613542030681,0.885156561673046,0.966032635063406,1.02635427376862,1.10699651853423,1.09034480404081,0.985565659392599,0.825944611029157,0.600155184919294,0.216834472983423,0.0687432684447939
0.144578313253012,0.548337384030552,0.843732025088887,0.952893558540158,1.03579054358273,1.09605736335059,1.16801865819011,1.14124549064434,1.01922088741591,0.843919870852917,0.603444360875624,0.209440397795045,0.0637853226889824
0.14859437751004,0.607645543728619,0.927510182379539,1.04331244780996,1.12953003867742,1.19046045299749,1.25342688417955,1.21489848515241,1.07200489310039,0.87699517014386,0.617101502409156,0.20574925870455,0.0601945312152354
0.152610441767068,0.681671263761146,1.0321790646311,1.1563960366705,1.24694080198758,1.30893737681452,1.36166551319397,1.3092516028564,1.14142512437504,0.922604137767541,0.638848945125301,0.204615397638536,0.0575063130138441
0.156626506024096,0.770574424196961,1.15746093183921,1.29155746788083,1.38710335386886,1.45023272347915,1.49058520363684,1.42174324263979,1.22465292082794,0.978021786512703,0.666430239464842,0.205046933889137,0.0553590904546225
0.160642570281124,0.874176413902789,1.30257436281392,1.44765730260358,1.54851956837593,1.61250630684731,1.6375254699848,1.54940203319206,1.31863168707683,1.04046278418829,0.697679718692271,0.206211621578993,0.0534819530554055
0.164658634538153,0.991961376983149,1.46625631377959,1.62303909099842,1.72916229810314,1.79339653920491,1.79941155706967,1.68895568331543,1.42018583545848,1.10717368787714,0.730581525104665,0.207436023816245,0.0516816957182956
0.168674698795181,1.12308772281246,1.64679865288368,1.81558018078519,1.92654011541194,1.99009803803391,1.97285962994252,1.83694276845777,1.52612492232144,1.17551506798946,0.763316256296982,0.208198913956377,0.0498298396774927
0.172690763052209,1.26640865784717,1.84209653305367,2.022754429278,2.13777320640328,2.19944896891141,2.15428491756549,1.98982219801999,1.63333875445981,1.24303088318438,0.794294603481081,0.208120094573943,0.047850171564208
0.176706827309237,1.42050037028432,2.04970592458671,2.24170353943692,2.35967663205785,2.41802394721245,2.34000823004967,2.14407615211157,1.73888050285572,1.30750369980488,0.822178283350621,0.206945915215163,0.0457072189770116
0.180722891566265,1.58369643378403,2.26690768533975,2.46931390163504,2.58884745606023,2.64222874155134,2.52635708846723,2.29630329169612,1.84003598475501,1.36699536243442,0.845889234733223,0.204532727420615,0.0433959503278146
0.184738955823293,1.75412698346163,2.49077567805641,2.70229606157758,2.82175259677602,2.86839350342611,2.70975851810834,2.44329999125139,1.9343782386723,1.4198735172015,0.864608493518722,0.200829387539304,0.0409328620767151
0.188755020080321,1.92976124681132,2.7182466319991,2.93726422716416,3.0548146636365,3.09286175922035,2.88682132792832,2.58212819203698,2.01980731235634,1.46482498073844,0.877766411230114,0.19585974234875,0.0383485088743669
0.192771084337349,2.10845207577297,2.94618967324684,3.17081355310347,3.28449346310409,3.31207291815102,3.05440640864128,2.71016921230099,2.09457581416509,1.500857356888,0.885025981848663,0.18970583793437,0.0356814466026791
0.196787148594377,2.28798121634932,3.17147370088737,3.39959328535002,3.5073612883514,3.52263655417977,3.20968421547065,2.8251634725047,2.15730125416961,1.52729055572152,0.886261023754089,0.182492398897861,0.0329734957400226
0.200803212851406,2.46610416243755,3.39103105325422,3.62037419461954,3.72017052565299,3.72139719736273,3.3501791514063,2.92523659959326,2.20696653766258,1.54373999168547,0.88153086086452,0.174372946123781,0.0302661912289711
0.204819277108434,2.64059356507231,3.60191617971304,3.83010906873547,3.91991250850929,3.90548881061766,3.47380103034542,3.00891276976464,2.24291018810609,1.55009325556476,0.87105298678957,0.165517764951583,0.0275982620655384
0.208835341365462,2.8092803020414,3.80135830145342,4.02598535909548,4.10386691981652,4.07237852476901,3.57886417785367,3.07511644247074,2.26480798737565,1.54648199246775,0.855175000912714,0.156103805460222,0.0250039755681023
0.21285140562249,2.97009145147029,3.98680730302251,4.20546938088093,4.26964137749952,4.21989955402977,3.66409502435446,3.12316383984617,2.27264774674325,1.53325059673046,0.834346894137475,0.146306493471518,0.0225121841062855
0.216867469879518,3.12108455274521,4.15597234006245,4.36634174525355,4.4152011364906,4.34627351402754,3.72862926712908,3.15274564675932,2.26669887977684,1.51092317320895,0.809094548734607,0.136293353581797,0.0201459226611215
0.220883534136546,3.26047767590247,4.30685287420295,4.50672395166084,4.53888909798243,4.45012261506388,3.77199983063805,3.16390245892493,2.24747835418904,1.48017002865829,0.779995111787588,0.126219291530149,0.0179224211068537
0.224899598393574,3.38667495372785,4.43776205068139,4.62509628771541,4.63943653508368,4.53047240585668,3.79411694712268,3.15699450155113,2.21571446791722,1.44177475971849,0.747654712456976,0.116223349306132,0.0158534132477368
0.228915662650602,3.49828735713879,4.54734251628356,4.72030737217302,4.71596512302043,4.58674589994123,3.79524171929525,3.13266708982973,2.17230973779395,1.39660280571689,0.712688824342425,0.106426729126292,0.0139456436379257
0.232931726907631,3.59414861225539,4.63457493365804,4.79157583341171,4.76798100337108,4.61875003134246,3.77595452224216,3.09181321544494,2.11830401764258,1.34557214292664,0.675705428160064,0.0969318783410543,0.0122014917712598
0.236947791164659,3.67332626558986,4.69877958264684,4.83848474230615,4.79536171766184,4.62665546175392,3.73711956025719,3.03553452945446,2.05483878527248,1.28962661784756,0.637291007654711,0.0878224332781535,0.0106196504790722
0.240963855421687,3.73512800103705,4.73961155022982,4.86096951583906,4.79833691862724,4.61097080227346,3.67984682357273,2.96510185963594,1.98312336171846,1.2297122544427,0.597999312758847,0.0791638331443375,0.00919581078705996
0.244979919678715,3.77910339818894,4.75705009868435,4.85930007796495,4.77746381052928,4.57251232293306,3.60545259669024,2.88191625686835,1.90440365668729,1.16675672649415,0.558342747217073,0.0710044329603618,0.00792331879160405
0.248995983935743,3.80504139555918,4.75138286765961,4.83405810922094,4.73359828630701,4.51237020703877,3.51541956042179,2.78747141645036,1.81993387566928,1.10165206251485,0.518786181329458,0.0633769650857607,0.00679378125463363
0.253012048192771,3.81296378447568,4.72318561138904,4.78611023866879,4.66786272227515,4.43187236886367,3.41135740935954,2.68331817154187,1.73095147946487,1.03524054716472,0.479742951871622,0.0563002205983964,0.00579760565669182
0.257028112449799,3.80311510977906,4.67329819876113,4.71657803339231,4.58161136389642,4.33254679651988,3.29496478011471,2.5710316112886,1.63865555784185,0.968303699302952,0.441572788183997,0.049780843403365,0.00492446755413439
0.261044176706827,3.77594939233934,4.60279761314392,4.62680562447623,4.47639419205319,4.216083310673,3.1679931574531,2.45218123890636,1.54418866668716,0.901554141538164,0.404581393412594,0.043815150561469,0.00416370347551171
0.265060240963855,3.73211411621701,4.51296868252041,4.51832577667914,4.35392010135978,4.08429554769319,3.03221329887803,2.32830445751709,1.44862208263902,0.835630127896936,0.369021410527045,0.038390911336406,0.00350463150555772
0.269076305220883,3.67243194062508,4.40527325050669,4.3928251643677,4.21602015334957,3.93908388611042,2.88938459612356,2.20088355559062,1.35294435050227,0.771092463254589,0.33509451178697,0.0334890344825589,0.00293680438755408
0.273092369477912,3.59788060438244,4.28131846707817,4.25210956111066,4.0646115906103,3.78239994079361,2.74122767668959,2.07132626058321,1.25805293603965,0.708423528561622,0.302954365724091,0.0290851281388538,0.00245020165975437
0.27710843373494,3.5095714890581,4.14282483618861,4.09806958693335,3.90166321567939,3.61621315271862,2.58940044170602,1.94094983937421,1.16474874894533,0.648028117720093,0.272710255634309,0.0251509093098369,0.0020353682424288
0.281124497991968,3.40872729733102,3.99159460775755,3.93264758776995,3.72916265306793,3.442479905816,2.43547763931045,1.81096864754028,1.07373326666395,0.590235793314135,0.24443114645423,0.0216554503611133,0.00168350719704337
0.285140562248996,3.29665928611651,3.82948104547862,3.75780614812565,3.54908592623363,3.26311550816296,2.2809339861846,1.68248496615665,0.985607967793911,0.535304477464186,0.21815002139692,0.0185662583660693,0.0013865342489632
0.289156626506024,3.17474447065513,3.65835904123029,3.5754986622119,3.36336969549813,3.07996928436002,2.12713077437247,1.55648291417172,0.900875772606272,0.483425009169134,0.193868334743651,0.0158501896968489,0.00113710123356041
0.293172690763052,3.04440318695544,3.4800974831155,3.38764231250388,3.17388641938709,2.89480294066671,1.97530583612818,1.43382518572668,0.81994418620174,0.43472641909109,0.171560451853109,0.0134742071653049,0.000928595000808945
0.29718875502008,2.90707736665887,3.29653371876093,3.19609372926418,2.98242262200389,2.70927228543948,1.82656668617557,1.31525233418383,0.743129845526695,0.389281695458816,0.151177971077556,0.0114059905109992,0.000755117580296801
0.301204819277108,2.76420984147412,3.10945038979301,3.00262753137226,2.79066037394071,2.52491231543157,1.68188661804213,1.20138430706134,0.670664183446697,0.347113839427528,0.13265384436545,0.00961441332431493,0.000611452631731814
0.305220883534137,2.61722495470538,2.92055484856167,2.80891787889979,2.60016202477271,2.34312561415427,1.54210349851807,1.09272392745669,0.602699939994974,0.308202033818545,0.115906233534691,0.00806990079459988,0.000493022432860956
0.309236947791165,2.46751071593733,2.73146130525916,2.61652310220609,2.41235816205274,2.16517395211733,1.40792098110567,0.989662016746244,0.539318271543955,0.272487774824302,0.100842057304778,0.00674468318142629,0.000395838920377935
0.313253012048193,2.31640269245991,2.54367579349487,2.42687341164707,2.22853871541217,1.99217293052636,1.27991184478575,0.892483859245037,0.480536231881093,0.239880841313839,0.0873602000734886,0.00561295979745314,0.000316451621445013
0.317269076305221,2.1651697882894,2.35858398591761,2.24126163688372,2.04984707518831,1.82508946990555,1.15852315768281,0.801376720994015,0.426314424023652,0.210265000268922,0.0753543670972439,0.00465098771857837,0.000251894706438341
0.321285140562249,2.01500201789443,2.17744183765968,2.06083689414789,1.87727705169725,1.66474191174493,1.04408296459434,0.716438150320658,0.376564646948609,0.183503369076548,0.0647155821888549,0.00383710853095611,0.000199634862934017
0.325301204819277,1.86699991643146,2.00136853335512,1.88660060853244,1.71167207793336,1.51180213354358,0.936807990855458,0.637684662646116,0.331157311950506,0.159443339723158,0.0553343209417468,0.0031517245886661,0.000157521202035863
0.329317269076305,1.72216443325609,1.83134039690677,1.71940356879567,1.55372539902217,1.36679851556717,0.836811553084614,0.565060231990004,0.289928331931608,0.137920945939127,0.0471022671214411,0.00257723452655798,0.000123738017239069
0.333333333333333,1.58138981454997,1.66818836507159,1.55994641966247,1.40398338587079,1.23012160779108,0.744112761226896,0.498445316301047,0.252685877028029,0.118764891374122,0.0399137967624988,0.00209794271729411,9.67612103839536e-05
0.337349397590361,1.44545945451045,1.51259881423911,1.40878330032618,1.26285162450745,1.10203211646702,0.658646658793167,0.43766614210733,0.219216852062803,0.101800187988095,0.0336671944666612,0.00169994928995469,7.53185737163003e-05
0.34136546184739,1.31504374052022,1.36511654672532,1.26632743375054,1.1306026351704,0.982670147638523,0.580274573438627,0.382503743341647,0.189292850958502,0.0868513136302427,0.0282655942839584,0.00137102575871766,5.8353940711636e-05
0.345381526104418,1.19069975907856,1.22614967981679,1.13285837391337,1.0073849132703,0.872065403432025,0.508794457788076,0.332702612852257,0.162675545030207,0.0737448991710753,0.0236176725701674,0.00110048225819844,4.49951884734359e-05
0.349397590361446,1.0728727349448,1.09597619916903,1.00853064354031,0.89323301597155,0.770148063375657,0.443951040812486,0.287978860561922,0.139121484853152,0.0623119663533672,0.0196381218018798,0.000879031325104633,3.45259658289191e-05
0.353413654618474,0.961899055291955,0.974751929037023,0.893383494324222,0.788078425888726,0.67676009777905,0.38544563485998,0.248027795432437,0.118386310149361,0.0523897436202507,0.0162479340635093,0.000698652158283929,2.63609431237505e-05
0.357429718875502,0.858010713899356,0.862519667716271,0.787351525828331,0.691760935195106,0.591666778069437,0.332945468208509,0.212530870150944,0.100228374792698,0.043823091649161,0.013374522008227,0.000552458400018258,2.00243291295705e-05
0.36144578313253,0.761340997563329,0.759219237173698,0.690275907742329,0.604040308700391,0.514568169285795,0.286092437264323,0.181161947533155,0.0844118046397772,0.0364655733418051,0.0109517036839701,0.00043457170992816,1.51313716739027e-05
0.365461847389558,0.671931227945823,0.664698200770391,0.60191596238608,0.524608002580522,0.445110412071575,0.24451119587638,0.153592865861269,0.0707090145410424,0.0301802047702645,0.00891957583746226,0.000340002744793091,1.13725466179306e-05
0.369477911646586,0.589738366928145,0.578723011806041,0.521960879805052,0.453098735849406,0.382896624897247,0.207816521337522,0.129498296626946,0.0589027176872872,0.0248399242343628,0.00722429827858958,0.000264540606044377,8.50014044326908e-06
0.373493975903614,0.514643292049402,0.500990367898819,0.450041355935134,0.389101733781235,0.327497281342896,0.175619917228677,0.108559902373667,0.0487874655396774,0.0203278163170747,0.0058178097034077,0.000204651362994283,6.31694147401362e-06
0.377510040160643,0.446459550597813,0.431138561483852,0.385740964594563,0.332171485778063,0.278459941577822,0.147535432125208,0.0904698145183809,0.0401707601289482,0.0165371267963438,0.00465749312003407,0.000157385894366889,4.66677080902451e-06
0.381526104417671,0.384942406152595,0.368758634482953,0.328607095957082,0.281837884114683,0.235318241233613,0.123184690174809,0.0749334612113316,0.0328737826546012,0.0133711026357733,0.003705806766603,0.00012029700329735,3.42660409602892e-06
0.385542168674699,0.329797999570738,0.313405164976873,0.278161317159761,0.237615634101277,0.197600064273355,0.102201144577487,0.0616717835325973,0.0267317832348294,0.0107426891734109,0.00292989420980583,9.13655415760532e-05,2.50005756305952e-06
0.389558232931727,0.280692457268456,0.264606535009317,0.233909034309403,0.199012850042731,0.164834848857119,0.0842335780017501,0.0504228847204187,0.0215941765199234,0.0085741141838893,0.00230118520953294,6.89351177788413e-05,1.81203487456701e-06
0.393574297188755,0.237260792824895,0.221874550987729,0.195348358909569,0.165538774543355,0.136559996287937,0.0689488849519293,0.0409431617990916,0.0173243868499954,0.00679638581701675,0.00179499696210427,5.16548518596438e-05,1.30435439196572e-06
0.397590361445783,0.199115463077137,0.184713311053007,0.161978105204939,0.136710580853719,0.112326372640102,0.0560341800923776,0.0330079720600705,0.0137994848695432,0.00534872861384748,0.00139014351427813,3.84295673285663e-05,9.32198573213899e-07
0.401606425702811,0.16585445660554,0.152627236823038,0.133304867736904,0.112059238776119,0.0917029104199843,0.0451982836006777,0.0264118884985235,0.0109096551555014,0.00417797895359035,0.00106855948716653,2.83767736550714e-05,6.61248058128847e-07
0.405622489959839,0.137068810441436,0.125128209653727,0.108849150169826,0.0911344438779159,0.074280333434758,0.0361726398573177,0.020968598676528,0.00855753161031812,0.00323795846227412,0.000814942770878761,2.07897792390435e-05,4.65382154461745e-07
0.409638554216867,0.112349469575709,0.101741773617136,0.0881505368700422,0.0735086271971911,0.0596740418400268,0.0287117292996917,0.0165105007350413,0.00665743424388501,0.00248884117496581,0.000616419548893677,1.51062832599576e-05,3.24844805599172e-07
0.413654618473896,0.0912934230186489,0.0820123884159498,0.0707719175326817,0.0587800780994,0.0475262060410518,0.0225930352080709,0.0128880485717661,0.00513453763186032,0.0018965276337935,0.000462233882865169,1.08818178581226e-05,2.2479063261597e-07
0.417670682730924,0.0735090693785376,0.0655077351212933,0.0563027921338046,0.0465752263405374,0.0375071277140757,0.0176166276983777,0.0099688957004513,0.00392399789415569,0.00143203665948891,0.000343463127148295,7.76744612142372e-06,1.54139327982483e-07
0.421686746987952,0.0586207838216183,0.0518220956633377,0.04436169846278,0.0365501406397618,0.0293159337123495,0.0136044264287626,0.00763688416312654,0.00297006157409308,0.0010709232803221,0.000252759638356771,5.49116267194186e-06,1.04678616927165e-07
0.42570281124498,0.0462726765011083,0.0405788431907422,0.0345978173339075,0.0283913101335986,0.0226806740794536,0.0103992016474742,0.00579092122688054,0.00222517639110455,0.000792729256196268,0.000184118587278098,3.84248935249114e-06,7.03663126401541e-08
0.429718875502008,0.0361315497737071,0.031432094561,0.0266918212045918,0.021815781986156,0.0173578988953931,0.00786337038398504,0.00434378259847561,0.00164912055050286,0.000580470806820476,0.000132671155707297,2.65980627134016e-06,4.67908119040032e-08
0.433734939759036,0.0278890774631367,0.0240675881903337,0.0203560403017281,0.0165707332140733,0.013131790341384,0.00587764097860298,0.00322087666014057,0.00120816417358904,0.000420166544344543,9.45019956890356e-05,1.82000645337612e-06,3.07568573092005e-08
0.437751004016064,0.0212632438198202,0.0182028601868516,0.0153340264830764,0.0124325575344441,0.00981292632374366,0.00433955491913144,0.00235899988352797,0.000874273499878811,0.000300407220275372,6.64895294880287e-05,1.23010918729276e-06,1.99696818809578e-08
0.441767068273092,0.0159990924393232,0.0135867990684239,0.0113995989814644,0.00920554887276599,0.00723675040214517,0.00316197026179974,0.00170510921900754,0.000624365839957372,0.000211967717110705,4.61674616694381e-05,8.20511843685741e-07,1.27958986990317e-08
0.44578313253012,0.0118688460562565,0.0099986644269214,0.00835545797987275,0.00672026221740327,0.00526181979493814,0.00227152590493249,0.00121513297451233,0.000439620842523516,0.000147460736606925,3.16057467302748e-05,5.39601771921734e-07,8.08384095925934e-09
0.449799196787149,0.00867146668557949,0.00724665768693971,0.00603145176288028,0.00483162994181981,0.00376789906852104,0.00160712079515788,0.00085283756962348,0.000304851494318334,0.000101030845919217,2.13091942197654e-05,3.49488422770556e-07,5.02962541502667e-09
0.453815261044177,0.00623173194679743,0.00516613370590507,0.0042825811342488,0.00341690772014972,0.00265396195135431,0.00111843690375257,0.000588763641413141,0.000207936401244532,6.80869250318375e-05,1.41318865111074e-05,2.22650852174437e-07,3.0781208334182e-09
0.457831325301205,0.00439890753383167,0.00361754049914454,0.00298682105908985,0.00237351893515618,0.00183615774315221,0.000764529629155601,0.000399241341399504,0.000139313301089048,4.50705976495596e-05,9.20562159857018e-06,1.39327163049399e-07,1.85035710198151e-09
0.461847389558233,0.00304509768914013,0.0024841710102902,0.00204283428347326,0.00161686023131057,0.00124579221411154,0.000512504261936487,0.000265491338623139,9.15324254701111e-05,2.9257906039743e-05,5.88066479422946e-06,8.55002834350683e-08,1.09080159957963e-09
0.465863453815261,0.00206335525946681,0.00166980577951563,0.00136764522557021,0.00107812381796629,0.000827365903418315,0.000336292378254959,0.000172815061971018,5.88672490638877e-05,1.85912909591676e-05,3.67719036456858e-06,5.13588981312473e-08,6.29437138560187e-10
0.469879518072289,0.00136563055605941,0.00109631881380364,0.000894334956781797,0.00070218450005438,0.000536705520886794,0.00021553758100981,0.000109875094652166,3.69793223448576e-05,1.15388437169851e-05,2.24590943075906e-06,3.01335485509714e-08,3.54768783137969e-10
0.473895582329317,0.000880633965839979,0.000701311183507636,0.000569809845785003,0.000445591427398966,0.000339216912151201,0.000134595944556119,6.80643847606632e-05,2.26332617370297e-05,6.97779208930655e-06,1.33650735894983e-06,1.72261350496752e-08,1.94823536714115e-10
0.477911646586345,0.000551681258917946,0.000435828126304086,0.000352687675978193,0.000274696425117393,0.000208280936889425,8.16528855510007e-05,4.09610590264751e-05,1.34575479352181e-05,4.09924948788138e-06,7.72646892452917e-07,9.56656463470825e-09,1.03936488472272e-10
0.481927710843373,0.000334583051395188,0.000262206015984589,0.000211336021528724,0.000163942704856506,0.000123806788004372,4.79550123714228e-05,2.38641152559254e-05,7.74653759815957e-06,2.33138278392414e-06,4.32427871571583e-07,5.14336186448696e-09,5.36806251511772e-11
0.485943775100402,0.000195631188062308,0.000152085740786807,0.000122088629489733,9.43299561918485e-05,7.0950888539839e-05,2.71528190723936e-05,1.34041088888744e-05,4.29900330282743e-06,1.27832495503565e-06,2.33326862888815e-07,2.66597823102155e-09,2.672917398021e-11
0.48995983935743,0.000109725217441523,8.46191281083218e-05,6.76567470050651e-05,5.20644604763214e-05,3.90036655398232e-05,1.47478953486375e-05,7.22212098564112e-06,2.28855907506058e-06,6.72361987338591e-07,1.20767481282484e-07,1.32556283822634e-09,1.27669663514812e-11
0.493975903614458,5.86719779996619e-05,4.48853397355501e-05,3.57439816660077e-05,2.73961183551317e-05,2.04413196976996e-05,7.63661841540329e-06,3.70977434606943e-06,1.16148177060564e-06,3.37148288267824e-07,5.95924440606731e-08,6.28347604175082e-10,5.81360889328851e-12
0.497991967871486,2.96809540504605e-05,2.25249240047453e-05,1.78655994111367e-05,1.36382781136151e-05,1.01352691132773e-05,3.74106264720067e-06,1.802822937505e-06,5.57680572654086e-07,1.59941665155202e-07,2.78198787850643e-08,2.81787973590109e-10,2.50453298935031e-12
0.502008032128514,1.40678572901307e-05,1.05907111368031e-05,8.3663345238139e-06,6.36111169789971e-06,4.70830522794694e-06,1.7170851881419e-06,8.20845888062319e-07,2.50877436886407e-07,7.1089463688435e-08,1.2168085142276e-08,1.18398967463287e-10,1.0109057623798e-12
0.506024096385542,6.1692088328932e-06,4.60721342877009e-06,3.62496885639463e-06,2.74509842847058e-06,2.02369637767954e-06,7.29189024675466e-07,3.45797301011001e-07,1.04421304074279e-07,2.92348104824031e-08,4.92425649816997e-09,4.60282852989646e-11,3.77525253627649e-13
0.51004016064257,2.46188860178245e-06,1.82384928880192e-06,1.42925836264432e-06,1.0780036438913e-06,7.91522942417351e-07,2.8179015296474e-07,1.32561979205788e-07,3.95506867975353e-08,1.09403882893621e-08,1.81341206835517e-09,1.62831748296356e-11,1.28297664914177e-13
0.514056224899598,1.06873377576015e-06,7.85419675059138e-07,6.13026735580794e-07,4.60516025611915e-07,3.36778122899051e-07,1.18460541539176e-07,5.52813412472745e-08,1.62960053121186e-08,4.45376605056224e-09,7.26464753268305e-10,6.26636354073109e-12,4.74300636494836e-14
0.518072289156627,1.50980758763695e-05,1.10069130562123e-05,8.55655646656714e-06,6.40206675854342e-06,4.66310471406023e-06,1.62058772880938e-06,7.50220789424348e-07,2.18503912221051e-07,5.90028509171047e-08,9.47073153296596e-09,7.8477113212382e-11,5.70610283738067e-13
0.522088353413655,8.09263726635636e-05,5.85255761643293e-05,4.53142741745215e-05,3.37685218983017e-05,2.44975620442817e-05,8.41177757836241e-06,3.86292272305042e-06,1.11161315876495e-06,2.96575311181461e-07,4.68456107982518e-08,3.72895252077649e-10,2.60460508162932e-12
0.526104417670683,0.000236220143311577,0.000169466649373526,0.000130686106240572,9.69978900083583e-05,7.00856245186575e-05,2.37772376428716e-05,1.08318173673978e-05,3.07968660500646e-06,8.11811830701167e-07,1.26186434457627e-07,9.64915030336539e-10,6.47444514694226e-12
0.530120481927711,0.000517544469482652,0.000368321166287047,0.00028289658065708,0.000209130036080321,0.000150500838049646,5.04474136240746e-05,2.27976733552953e-05,6.40417599494329e-06,1.66793701522516e-06,2.55129290624151e-07,1.87411043326312e-09,1.20800050914652e-11
0.534136546184739,0.000960274361446294,0.000677931837013585,0.00051861239966317,0.000381845305686625,0.000273694334267958,9.06428037719643e-05,4.06346611927343e-05,1.1278125187093e-05,2.90215654965736e-06,4.36842508447548e-07,3.08260730822689e-09,1.90874800945832e-11
0.538152610441767,0.00159855059795139,0.00111951205433143,0.00085298518098055,0.00062552099545223,0.00044655616354354,0.000146120499424559,6.49809641888411e-05,1.78194360530328e-05,4.53049250765053e-06,6.7107777343869e-07,4.54909096188632e-09,2.7059107555869e-11
0.542168674698795,0.00246526147163432,0.00171268331251632,0.00129970749578213,0.00094929648801583,0.000674981572483752,0.000218219980510349,9.62678354081997e-05,2.60829403057374e-05,6.5520249854492e-06,9.55050563375043e-07,6.21922953332484e-09,3.55372557831096e-11
0.546184738955823,0.00359203710358974,0.00247552081715231,0.0018710740934078,0.00136114089255338,0.000963937707290969,0.000307906673579299,0.00013474649801746,3.60711811881335e-05,8.95255293886561e-06,1.28416580074578e-06,8.03322210969644e-09,4.40956279870158e-11
0.550200803212851,0.0050092483224793,0.00342460133039663,0.0025780436683366,0.00186791973626188,0.00131752827430464,0.000415812569088481,0.000180512669537963,4.77439231358722e-05,1.17077158239394e-05,1.65260764052603e-06,9.93108927361496e-09,5.23674103079657e-11
0.554216867469879,0.00674600656275232,0.00457505068616356,0.00343029921310037,0.00247545930154061,0.00173905520749485,0.000542273740745186,0.000233528742827301,6.10264758528773e-05,1.47856321643783e-05,2.05381283373567e-06,1.18562254092748e-08,6.00577577249226e-11
0.558232931726908,0.00883016386236154,0.00594059033553064,0.00443630650128714,0.00318860832733225,0.00223107721011225,0.000687364884808339,0.000293643775579272,7.58169458334407e-05,1.81491139955953e-05,2.48084582829396e-06,1.37576359989401e-08,6.69460465819831e-11
0.562248995983936,0.0112883128627606,0.00753358287209203,0.00560337069824005,0.00401129712757074,0.00279546527618799,0.000850931067601381,0.000360611463778213,9.1992527488237e-05,2.17575119388416e-05,2.92669159135752e-06,1.55911967846827e-08,7.28817896283853e-11
0.566265060240964,0.0141457868089047,0.00936507655382277,0.00693769114729572,0.00494659421477758,0.00343345531974703,0.00103261686694523,0.000434106265581295,0.000109414936595159,2.55682396722268e-05,3.38447990427428e-06,1.73201993996538e-08,7.777695159913e-11
0.570281124497992,0.0174266595492503,0.0114448488393292,0.00844441437949356,0.00599676051504552,0.00414569803541358,0.00123189308248921,0.000513737830050698,0.00012793507916256,2.95380209504988e-05,3.84765290052158e-06,1.89153895374341e-08,8.15965457034231e-11
0.57429718875502,0.0211537455357547,0.0137814489560864,0.0101276853935865,0.00716330125803075,0.00493230610943323,0.0014480811795695,0.000599063873825085,0.000147397039964942,3.36238972955362e-05,4.31008589461692e-06,2.03546567024704e-08,8.43487635873887e-11
0.578313253012048,0.0253485998238774,0.0163822395179894,0.011990697252104,0.00844701562302873,0.00579289889564178,0.00168037562143584,0.000689601638248007,0.000167641466947601,3.77840299827769e-05,4.76617005526231e-06,2.16224969820886e-08,8.60754374595777e-11
0.582329317269076,0.030031518072578,0.0192534372092739,0.0140357390381594,0.00984804421973114,0.00672664466656948,0.0019278642354303,0.000784838049611783,0.0001885084203354,4.19783259324759e-05,5.21086418089624e-06,2.27093403668071e-08,8.68433098891557e-11
0.586345381526104,0.0352215365443184,0.022400152551598,0.0162642422166599,0.0113659144798574,0.00773230054568133,0.0021895467499501,0.000884238695984796,0.00020983974856469,4.61689135309551e-05,5.63972171564119e-06,2.36108104867192e-08,8.67363610700891e-11
0.590361445783132,0.0409364321050611,0.0258264287708118,0.0186768254425647,0.0129995840335116,0.00880825022270698,0.00246435163075281,0.000987255725524654,0.000231481047033488,5.03204912125172e-05,6.04889817649972e-06,2.43269660442769e-08,8.58492896512087e-11
0.594377510040161,0.0471927222242703,0.0295352797796859,0.0212733378578426,0.014747482141842,0.00995253955011099,0.00275115133734423,0.00109333476320072,0.000253283250085039,5.44005687882887e-05,6.43514332930822e-06,2.486155873356e-08,8.42821421937103e-11
0.598393574297189,0.0540056649749112,0.0335287272926112,0.0240529009178112,0.0166075492553718,0.0111629101149847,0.00304877611280161,0.00120192093541888,0.000275103901558728,5.83796189784169e-05,6.79578173441631e-06,2.52213312425664e-08,8.21360232758256e-11
0.602409638554217,0.0613892590334507,0.0378078370880361,0.0270139487865896,0.0185772747652158,0.0124368308770044,0.00335602641340686,0.00131246408512443,0.000296808144618772,6.2231154356717e-05,7.12868466836771e-06,2.54153703822006e-08,7.95097822001929e-11
0.606425702811245,0.0693562436798562,0.0423727544341526,0.0301542673404654,0.0206537330123153,0.0137715279595896,0.00367168407787411,0.00142442325352267,0.000318269467367077,6.59317429230331e-05,7.43223590185475e-06,2.54545239373253e-08,7.64975549552252e-11
0.610441767068273,0.077918098797597,0.0472227386931067,0.0334710318170654,0.0228336176177885,0.0151640126780103,0.00399452232973411,0.00153727049857009,0.000339370236926951,6.94609737520585e-05,7.70529336533136e-06,2.53508850545237e-08,7.31870354653281e-11
0.614457831325301,0.0870850448736436,0.0523561971187609,0.0369608431473304,0.0251132741955251,0.016611107884922,0.00432331470056429,0.00165049411482276,0.000360002051216677,7.28013826044758e-05,7.94714835173633e-06,2.51173445131944e-08,6.96583537990243e-11
0.618473895582329,0.0968660429984675,0.0577707178628009,0.0406197630064198,0.0274887315062336,0.0181094727106565,0.00465684295621116,0.00176360131405585,0.000380065934486547,7.59383460057e-05,8.15748358188209e-06,2.47672087839827e-08,6.59834476899392e-11
0.622489959839357,0.107268794866042,0.0634631022037499,0.0444433476188204,0.0299557311102918,0.0196556257725543,0.00499390410292276,0.00187612042126267,0.000399472399842329,7.88599510799598e-05,8.33633118438539e-06,2.43138801297043e-08,6.22258251957147e-11
0.626506024096385,0.118299742773841,0.0694293960132126,0.048426680352095,0.0325097555749359,0.0212459669246912,0.0053333165453769,0.00198760263618032,0.00041814139939715,8.15568473555877e-05,8.48403141171142e-06,2.37705939629392e-08,5.84406290018917e-11
0.630522088353414,0.12996406962284,0.075664920473458,0.0525644031328937,0.0351460552895713,0.0228767976165241,0.00567392546394096,0.00209762340634803,0.000436002180359157,8.40220858155596e-05,8.60119272098244e-06,2.31502080928088e-08,5.46749257130461e-11
0.634538152610442,0.142265698917516,0.082164302060209,0.0568507467180442,0.0378596739412745,0.0245443399262468,0.00601460747411503,0.0022057834538634,0.000452993063252723,8.62509496414465e-05,8.68865368743686e-06,2.24650382531668e-08,5.0968155779088e-11
0.63855421686747,0.155207294765848,0.0889215018043046,0.061279559852762,0.0406454727009024,0.0262447543320265,0.00635427462698,0.00231170949444124,0.000469061156566904,8.82407803763656e-05,8.74744708525112e-06,2.17267343124006e-08,4.73526910684442e-11
0.642570281124498,0.168790261879314,0.0959298438456639,0.0658443373472467,0.0434981531686064,0.0279741562817407,0.00669187780557973,0.0024150546840794,0.000484162020408048,8.99908026018119e-05,8.77876636087534e-06,2.09461917483319e-08,4.3854457301548e-11
0.646586345381526,0.183014745572894,0.103182043292784,0.0705382471021893,0.0464122791259907,0.0297286316194025,0.00702640956850205,0.00251549882558087,0.000498259290187728,9.15019496742327e-05,8.78393463462935e-06,2.01334932736814e-08,4.04935875102511e-11
0.650602409638554,0.197879631765072,0.110670233400779,0.0753541561129772,0.0493822971406288,0.0315042509240943,0.00735690648847252,0.00261274836435262,0.00051132426998689,9.27766925906386e-05,8.76437629404721e-06,1.9297875874705e-08,3.72850803932819e-11
0.654618473895582,0.213382546977829,0.118385992080767,0.0802846554816635,0.0524025560671749,0.0332970828149629,0.0076824510305266,0.0027065362002855,0.000523335503988708,9.38188736402064e-05,8.72159118474192e-06,1.84477189448866e-08,3.42394439538904e-11
0.65863453815261,0.229519858336651,0.126320367753204,0.0853220844650732,0.0554673254878789,0.035103206273638,0.00800217301127154,0.00279662134010125,0.000534278333253165,9.46335461433364e-05,8.65713135913028e-06,1.75905496323585e-08,3.13633102268201e-11
0.662650602409638,0.246286673570523,0.134463904557553,0.0904585535867238,0.0585708131339141,0.0369187220333246,0.00831525067787417,0.00288278841231794,0.000544144444103987,9.52268212743345e-05,8.57258030825706e-06,1.67330619559656e-08,2.86600113391615e-11
0.666666666666667,0.263676841011933,0.142806666930505,0.0956859668395683,0.0617071813275777,0.0387397630817867,0.00862091144270934,0.00296484706492264,0.000552931413502783,9.56057227029004e-05,8.46953457550801e-06,1.58811466677921e-08,2.61301107215515e-11
0.670682730923695,0.281682949596868,0.151338263564722,0.100996043005915,0.0648705624841139,0.0405625043234811,0.00891843230706464,0.00304263126393749,0.000560642255986026,9.57780495676152e-05,8.34958763175527e-06,1.50399292407695e-08,2.37718861097286e-11
0.674698795180723,0.300296328864818,0.16004787075994,0.106380336120227,0.0680550737106294,0.0423831714442125,0.0092071400049103,0.00311599850931051,0.000567284976028851,9.57522481068908e-05,8.21431587818835e-06,1.42138137330525e-08,2.15817631628638e-11
0.678714859437751,0.319507048958774,0.168924255178021,0.111830255099888,0.0712548305383383,0.0441980490198614,0.00948641089550373,0.00318482898294734,0.000572872129067449,9.55372921151769e-05,8.06526663469146e-06,1.34065306229608e-08,1.95547001769516e-11
0.682730923694779,0.339303920625228,0.177955796013399,0.117337082568387,0.0744639598231722,0.0460034879089902,0.00975567063149427,0.00324902464221239,0.000577420393851391,9.51425722608324e-05,7.90394796721877e-06,1.26211870179954e-08,1.76845255810596e-11
0.686746987951807,0.359674495214173,0.18713050659015,0.122891992894792,0.07767661184862,0.047795911967439,0.0100143936272202,0.00330850827086074,0.000580950158301724,9.45777941936288e-05,7.73182020642145e-06,1.186031791863e-08,1.59642307528979e-11
0.690763052208835,0.380605064679105,0.196436055396749,0.128486069472781,0.0808869716635404,0.049571824121409,0.0102621023500394,0.00336322249810541,0.000583485120613839,9.38528852813762e-05,7.55028901113879e-06,1.11259374630953e-08,1.43862212487085e-11
0.694779116465863,0.402080661577019,0.205859786569397,0.134110321261936,0.0840892696865813,0.0513278118339595,0.0104983664558,0.00341312879537173,0.000585051906960147,9.29779097440087e-05,7.3606998337226e-06,1.04195892946967e-08,1.29425298714926e-11
0.698795180722891,0.424085059068411,0.215388739834608,0.13975569861341,0.0872777916077813,0.0530605519983452,0.0107228017879297,0.00345820645923272,0.00058567970681127,9.19629918972948e-05,7.16433364905554e-06,9.74239538026531e-09,1.16249951523128e-11
0.70281124497992,0.446600770917282,0.225009669921595,0.145413108401582,0.0904468876168967,0.0547668152901726,0.0109350692581026,0.00349845158805146,0.000585399926601054,9.08182471750723e-05,6.96240381515719e-06,9.09510276931776e-09,1.04254088345635e-11
0.706827309236948,0.469609051491129,0.23470906545479,0.151073428482721,0.0935909809869827,0.0564434700089571,0.0111348736250125,0.00353387605896971,0.000584245862205726,8.95537205667059e-05,6.75605394012172e-06,8.47812792069798e-09,9.33563586597091e-12
0.710843373493976,0.493089895760956,0.244473167336714,0.156727521501183,0.0967045760407997,0.0580874854383253,0.0113219621864523,0.00356450651107278,0.000582252390487197,8.81793320837318e-05,6.54635663752938e-06,7.89159833923121e-09,8.34771024636341e-12
0.714859437751004,0.517022039301263,0.254287986631167,0.162366248063146,0.0997822655266576,0.0596959347528151,0.0114961233986476,0.00359038333982158,0.000579455679961039,8.67048288549312e-05,6.33431306019798e-06,7.33539136152963e-09,7.45390987402952e-12
0.718875502008032,0.541382958290054,0.264139321956639,0.167980479297379,0.102818737429405,0.0612659974979866,0.0116571854356305,0.00361155970716921,0.00057589292048795,8.51397434411399e-05,6.12085311001206e-06,6.80917000975041e-09,6.64681329803189e-12
0.72289156626506,0.566148869508835,0.274012776399592,0.173561108822058,0.105808781241379,0.0627949616693612,0.0118050147003477,0.00362810057116676,0.000571602071750405,8.34933579588344e-05,5.90683622944025e-06,6.3124158968965e-09,5.9193410324351e-12
0.726907630522088,0.591294730342612,0.283893773957163,0.179099064136136,0.108747293717255,0.0642802254145612,0.0119395142981831,0.00364008173830597,0.00056662163016114,8.17746736039784e-05,5.69305268811086e-06,5.84445921909269e-09,5.26478383192212e-12
0.730923694779116,0.616794238779891,0.293767575518649,0.18458531745335,0.111629284135942,0.0657192983819151,0.012060622482625,0.00364758894134143,0.000560990413754588,7.99923851739434e-05,5.48022528537303e-06,5.40450591093694e-09,4.67682007486774e-12
0.734939759036145,0.642619833412682,0.303619294395003,0.19001089599643,0.114449879091798,0.0671098027377392,0.0121683110819263,0.00365071694487771,0.000554747364534163,7.81548601947719e-05,5.26901139705555e-06,4.99166207112238e-09,4.14952415549369e-12
0.738955823293173,0.668742693436494,0.313433911405379,0.195366891768675,0.117204326836705,0.0684494738734766,0.0122625839147807,0.00364956868059342,0.000547931367685376,7.62701222730227e-05,5.06000530159788e-06,4.604955788497e-09,3.67736755534226e-12
0.742971887550201,0.695132738650339,0.323196289529665,0.200644470819594,0.119888001193768,0.0697361608229053,0.0123434752022727,0.00364425441360187,0.000540581087015452,7.4345838305372e-05,4.85374072733304e-06,4.24335651486459e-09,3.25521404862638e-12
0.746987951807229,0.72175862945673,0.332891188135748,0.205834882020877,0.122496405062641,0.0709678264086769,0.0124110479826465,0.0036348909411125,0.000532734815942506,7.23893091945489e-05,4.65069356892301e-06,3.90579214127217e-09,2.87831029757404e-12
0.751004016064257,0.748587766861678,0.342503276790134,0.210929465368572,0.125025173535798,0.0721425471365474,0.0124653925347762,0.00362160082425699,0.000524430343330309,7.04074637366858e-05,4.45128472677449e-06,3.59116394028153e-09,2.5422729133604e-12
0.755020080321285,0.775586292474702,0.352017148660398,0.215919659826889,0.127470076644365,0.0732585128547913,0.0125066248156036,0.00360451165367457,0.000515704833446537,6.84068553623877e-05,4.25588302868766e-06,3.29835953865677e-09,2.24307289562745e-12
0.759036144578313,0.802719088508815,0.361417333517781,0.220797010728692,0.129827021751433,0.0743140261954537,0.0125348849162413,0.00358375534921126,0.000506594719312277,6.6393661431493e-05,4.06480819801554e-06,3.02626408377684e-09,1.97701821847899e-12
0.763052208835341,0.829949777780538,0.370688310348148,0.225553176747315,0.132092055610165,0.0753075018132982,0.012550335540908,0.00355946749387459,0.000497135608707124,6.43736847993583e-05,3.87833383724368e-06,2.77376976355076e-09,1.74073520241467e-12
0.767068273092369,0.857240723709887,0.379814519579327,0.230179936453978,0.134261366103326,0.0762374654375318,0.0125531605123745,0.00353178670199658,0.000487362202096689,6.23523573903448e-05,3.69669040014833e-06,2.53978383423039e-09,1.5311491989162e-12
0.771084337349398,0.884553030320384,0.388780374932776,0.234669194474692,0.136331283680308,0.0771025527506579,0.012543563307145,0.00350085402139148,0.000477308221756749,6.03347455318377e-05,3.52006812957074e-06,2.32323530375215e-09,1.34546501616553e-12
0.775100401606426,0.91184654223905,0.397570274907339,0.239012987260183,0.138298282507077,0.0779015081080928,0.0125217656231807,0.00346681236914885,0.0004670063513799,5.83255568194626e-05,3.34861994137219e-06,2.12308041048978e-09,1.18114742943502e-12
0.779116465863454,0.939079844696405,0.406168613902745,0.243203488481988,0.140158981343936,0.0786331831115029,0.0124880059825871,0.00342980600057552,0.000456488185465743,5.63291483010421e-05,3.18246423832478e-06,1.93830702889468e-09,1.03590204679514e-12
0.783132530120482,0.966210263526478,0.414559792990382,0.247233014067572,0.141910144165421,0.0792965350481718,0.0124425383713288,0.00338998001069017,0.000445784187813692,5.43495357831937e-05,3.02168764056795e-06,1.76793812470871e-09,9.07656738709612e-13
0.78714859437751,0.993193865166791,0.42272823033872,0.251094026886906,0.143548680536107,0.0798906252080712,0.0123856309177106,0.00334747986757949,0.00043492365845797,5.23904040802119e-05,2.86634762183767e-06,1.61103437347897e-09,7.94543787647051e-13
0.791164658634538,1.01998545665837,0.430658371300666,0.254779141102684,0.145071645755602,0.0804146170897216,0.0123175646110613,0.00330245097684478,0.000423934708406642,5.04551180399716e-05,2.71647504297501e-06,1.46669604716003e-09,6.94882869911523e-13
0.795180722891566,1.04653858564575,0.43833469816998,0.258281126195972,0.146476240785462,0.0808677745053421,0.0122386320617825,0.00325503827630057,0.000412844241570431,4.85467341959835e-05,2.57207657626269e-06,1.33406426479858e-09,6.07164945439113e-13
0.799196787148594,1.07280554037694,0.445741739613779,0.261592910678803,0.147759811970315,0.0812494595952454,0.0121491363036696,0.00320538586003063,0.000401677943291901,4.66680129084038e-05,2.43313701594085e-06,1.21232169476513e-09,5.30037101359667e-13
0.803212851405622,1.0987373497035,0.452864079788029,0.264707585504899,0.148919850564985,0.0815591307609012,0.0120493896391838,0.00315363663086198,0.000390460274911354,4.48214308697471e-05,2.29962147183697e-06,1.10069278781005e-09,4.62288370806811e-13
0.807228915662651,1.12428378308044,0.459686367142796,0.267618407189408,0.149953992078942,0.0817963405255873,0.0119397125281421,0.00309993198028133,0.000379214473831931,4.30091938632428e-05,2.17147744442567e-06,9.98443612434491e-10,4.02836528982075e-13
0.811244979919679,1.1493933505663,0.466193322923931,0.270318800648242,0.150860015448982,0.0819607333310625,0.0118204325201005,0.00304441149479153,0.000367962558572869,4.12332496732437e-05,2.04863678083159e-06,9.04881356722477e-10,3.5071585313182e-13
0.815261044176707,1.17401330282311,0.472369749377736,0.272802361767316,0.1516358420506,0.082052043278229,0.0116918832305333,0.00298721268768585,0.000356725338326332,3.94953010578264e-05,1.93101751231704e-06,8.19353553901688e-10,3.05065821247696e-13
0.819277108433735,1.19808963111642,0.478200537665032,0.275062859711702,0.152279534558102,0.0820700918193118,0.0115544033607502,0.00292847075520552,0.000345522426559541,3.77968187037421e-05,1.81852557467354e-06,7.41247082501298e-10,2.65120715396714e-13
0.823293172690763,1.22156706731524,0.483670675490978,0.277094238984431,0.152789295663105,0.0820147854086531,0.0114083357613567,0.00286831835603929,0.000334372258229969,3.61390540932023e-05,1.71105641367488e-06,6.69986986056139e-10,2.30200089137497e-13
0.827309236947791,1.24438908389214,0.488765254456829,0.278890621244428,0.153163466660686,0.0818861131188156,0.011254026538928,0.00280688541312294,0.000323292110206907,3.45230522206288e-05,1.60849647836579e-06,6.05035151862659e-10,1.99700054060599e-13
0.831325301204819,1.26649789392313,0.49346947713975,0.28044630689276,0.153400525912063,0.0816841442282961,0.0110918242054594,0.00274429893670038,0.000312298124517761,3.29496641055013e-05,1.510724605464e-06,5.45888883310988e-10,1.73085337735012e-13
0.835341365461847,1.28783445108777,0.497768663906692,0.281755776436173,0.153499087192331,0.0814090257867842,0.0109220788700473,0.00268068286761627,0.000301405334061818,3.14195590548095e-05,1.41761329856005e-06,4.92079395781936e-10,1.49882063934197e-13
0.839357429718875,1.30833844966909,0.50164825946821,0.282813691636588,0.15345789793141,0.0810609801635377,0.01074514147217,0.00261615793982183,0.000290627690457876,2.99332366353966e-05,1.32902990611651e-06,4.43170261987981e-10,1.29671205682861e-13
0.843373493975904,1.32794832455364,0.505093839178013,0.283614896455029,0.153275837356055,0.0806403025841113,0.0105613630558515,0.00255084156109072,0.000279978093715038,2.84910383226959e-05,1.24483770250861e-06,3.98755828929881e-10,1.12082662180859e-13
0.847389558232932,1.34660125123147,0.508091115083952,0.284154417798182,0.152951914540413,0.0801473586603503,0.0103710940839261,0.00248484771095982,0.000269468423438047,2.70931587980385e-05,1.16489687652008e-06,3.58459625311758e-10,9.67899118295651e-14
0.85140562248996,1.36423314579612,0.510625941736014,0.284427466075563,0.152485266372318,0.0795825819182461,0.0101746837915569,0.00241828685493026,0.000259109571299719,2.57396568718765e-05,1.08906543181977e-06,3.21932775281534e-10,8.35051952466958e-14
0.855421686746988,1.38077866494463,0.512684321756821,0.284429435575053,0.151875155442194,0.0789464713279594,0.00997247957810924,0.00235126587398659,0.000248911474533415,2.44304660149563e-05,1.01720000400491e-06,2.8885243171556e-10,7.19751841732726e-14
0.859437751004016,1.39617120597755,0.514252411180022,0.284155904664326,0.151120967861161,0.0782395888400307,0.00976482643643624,0.00228388800851589,0.000238883150217887,2.31654044837151e-05,9.49156598811522e-07,2.58920239920455e-10,6.19770944401623e-14
0.863453815261044,1.41034290679894,0.515316524561884,0.283602635825464,0.150222211014622,0.0774625569315291,0.0095520664185935,0.00221625281573496,0.000229032730145381,2.1944185029993e-05,8.84791256069211e-07,2.31860840557141e-10,5.33152035809063e-14
0.867469879518072,1.42322464591634,0.515863139871267,0.282765575529884,0.149178511257363,0.0766160561656323,0.00933453813696971,0.0021484561397599,0.000219367496081505,2.07664241885744e-05,8.23960643921388e-07,2.07420418777661e-10,4.5817736179115e-14
0.8714859437751,1.43474604244081,0.515878903163112,0.281640853960444,0.147989611555908,0.0757008227678871,0.00911257629979447,0.00208059009348075,0.000209893915242107,1.96316511391349e-05,7.66522587748131e-07,1.85365304981934e-10,3.93340825643469e-14
0.875502008032128,1.4448354560869,0.515350633040436,0.280224784587428,0.146655369083625,0.0747176462221623,0.00888651127996432,0.00201274305143211,0.00020061767582822,1.853931614188e-05,7.12336538122447e-07,1.65480631227184e-10,3.37323189742739e-14
0.879518072289157,1.45341998717267,0.514265324909791,0.278513863604904,0.145175752773832,0.0736673668890873,0.00865666871611344,0.00194499965287964,0.000191543722475126,1.74887985485696e-05,6.61263982005442e-07,1.47569046136952e-10,2.8896999747844e-14
0.883534136546185,1.46042547661966,0.512610155034999,0.276504769233741,0.143550840835897,0.0725508736495552,0.00842336914484536,0.00187744081437203,0.00018267629148566,1.64794143927273e-05,6.13168801245742e-07,1.31449490140308e-10,2.47271944776321e-14
0.887550200803213,1.46577650595294,0.510372484393933,0.27419436089742,0.141780818239116,0.0713691015756664,0.00818692766303591,0.00181014375103706,0.000174018945731178,1.55104235646741e-05,5.67917582296574e-07,1.16956032006974e-10,2.11347453104027e-14
0.891566265060241,1.46939639730107,0.507539862342998,0.271579678276538,0.139865974168905,0.0701230296312988,0.00794765361911557,0.00174318200593033,0.000165574609116038,1.45810365786203e-05,5.25379880903356e-07,1.0393676691437e-10,1.80427217299033e-14
0.895582329317269,1.47120721339611,0.504100030093907,0.26865794024779,0.137806699459652,0.0688136784043074,0.0077058503322412,0.00167662548677456,0.000157345600513118,1.3690420940414e-05,4.85428445347624e-07,9.2252775672559e-11,1.53840521766727e-14
0.899598393574297,1.47112975757361,0.500040924007237,0.265426543712971,0.135603484008334,0.0674421078721807,0.00746181483827118,0.00161054050945651,0.000149333667088819,1.28377071257019e-05,4.47939401662272e-07,8.17771442290109e-11,1.31003137517227e-14
0.903614457831325,1.46908357377264,0.495350678707188,0.26188306232343,0.13325691417285,0.0660094152028194,0.00721583766146582,0.00154498984767767,0.000141540016946137,1.20219941792306e-05,4.12792404059904e-07,7.23940421640555e-11,1.1140663012985e-14
0.907630522088353,1.46498694653576,0.49001763002188,0.258025245105209,0.130767670158765,0.0645167325919429,0.0069682026108449,0.00148003278818319,0.000133965351023883,1.12423549468083e-05,3.79870753642667e-07,6.39978585584776e-11,9.46089250646613e-15
0.911646586345381,1.45875690100904,0.484030317753448,0.253851014989939,0.128136523398042,0.0629652251384834,0.00671918660014633,0.00141572519102187,0.000126609894198911,1.04978409520942e-05,3.49061488289259e-07,5.64923933562877e-11,8.02259918105084e-15
0.91566265060241,1.45030920294204,0.477377488282106,0.249358467256429,0.125364333923096,0.061356088759185,0.00646905949034471,0.00135211955431723,0.000119473425546362,9.78748693087708e-06,3.20255446444449e-07,4.97901021489261e-11,6.79245222116702e-15
0.919678714859438,1.43955835868784,0.470048097008283,0.244545867887704,0.122452047739384,0.0596905481434915,0.00621808395370429,0.00128926508305678,0.000112555307720465,9.11031503588395e-06,2.93347307369153e-07,4.38113921634868e-11,5.74154910039974e-15
0.923694779116466,1.42641761520299,0.462031310636867,0.239411651848121,0.119400694199526,0.0579698547496802,0.00596651535835912,0.001227207761433,0.00010585451542536,8.4653387254137e-06,2.68235610245812e-07,3.84839671393963e-11,4.84484981763606e-15
0.927710843373494,1.41079896004758,0.453316509307487,0.23395442128503,0.116211383381854,0.0561952848430807,0.00571460167243221,0.00116599042829483,9.93696629518427e-05,7.85156634925417e-06,2.44822754375304e-07,3.3742218718582e-11,4.08068033189364e-15
0.931726907630522,1.39261312138517,0.443893288574739,0.228172943659309,0.112885303476056,0.0543681375771017,0.00546258338672586,0.00110565285529365,9.30990307617209e-05,7.26800444540511e-06,2.2301498254813e-07,2.95266619474881e-11,3.43029716930886e-15
0.93574297188755,1.37176956798283,0.433751461242134,0.222066149808979,0.109423718178503,0.052489733117684,0.00521069345503733,0.0010462318273318,8.70405911069039e-05,6.71366076112007e-06,2.02722349525017e-07,2.57834124900167e-11,2.87750604258946e-15
0.939759036144578,1.34817650921113,0.422881059053519,0.215633131949932,0.105827964099661,0.0505614108116956,0.00495915725117563,0.000987761224944969,8.11920326751721e-05,6.18754701169626e-06,1.83858677420204e-07,2.24637031739061e-11,2.40832810624667e-15
0.943775100401606,1.32174089504416,0.411272334245631,0.208873141617727,0.102099448185858,0.0485845273996901,0.00470819254177951,0.00093027210827251,7.55507842590583e-05,5.688681390299e-06,1.66341499645171e-07,1.9523437535079e-11,2.01070817664875e-15
0.947791164658634,1.29236841605949,0.398915760965384,0.201785587554223,0.0982396451575585,0.0465604552733589,0.00445800947405924,0.000873792802291597,7.01140374482719e-05,5.21609084190897e-06,1.50091994941303e-07,1.69227780814927e-11,1.67425988067088e-15
0.951807228915663,1.25996350343819,0.385802036555405,0.194370033542741,0.0942500949661561,0.0444905807779232,0.00420881057761021,0.000818348983012046,6.48787683497381e-05,4.76881311423828e-06,1.35034912907131e-07,1.46257670668895e-11,1.39004326647331e-15
0.955823293172691,1.22442932896485,0.371922082711295,0.186626196195301,0.0901324002711764,0.0423763025596327,0.00396079077947039,0.000763963764349011,5.98417583425815e-05,4.34589859817844e-06,1.21098492309423e-07,1.25999776428381e-11,1.15037092041805e-15
0.959839357429719,1.18566780502754,0.357267046514003,0.178553942695354,0.0858882239396613,0.0402190299584617,0.00371413743161873,0.000710657785410086,5.49996138782982e-05,3.94641197002789e-06,1.08214373357308e-07,1.0816193342264e-11,9.48639090690364e-16
0.963855421686747,1.14357958461786,0.341828301340649,0.170153288499349,0.0815192865694005,0.0380201814460243,0.00346903035013704,0.000658449297952156,5.03487853389582e-05,3.5694336474042e-06,9.6317505014961e-08,9.24811393726803e-12,7.79180725838245e-16
0.967871485943775,1.09806406133087,0.325597447657048,0.161424395000308,0.0770273640375552,0.0357811831086627,0.00322564186528265,0.000607354253781059,4.58855849685661e-05,3.21406107038035e-06,8.53460483307859e-08,7.87208580673928e-12,6.37137699833738e-16
0.971887550200803,1.04901936936516,0.30856631369517,0.152367567156538,0.072414285076125,0.0335034671756024,0.00298413688174489,0.000557386391884381,4.16062038947271e-05,2.87940981900193e-06,7.52412766695816e-08,6.66685504363032e-12,5.18349818706916e-16
0.975903614457831,0.996342383522824,0.290726956018652,0.142983251088433,0.0676819288756011,0.031188470592009,0.00274467294838323,0.000508557325103947,3.75067282595134e-05,2.56461457794514e-06,6.59474736485319e-08,5.61334162658432e-12,4.19258491273166e-16
0.979919678714859,0.939928719209442,0.272071659979456,0.133272031646279,0.0628322227180562,0.0288376336367286,0.00250740033677023,0.000460876626170237,3.35831544799384e-05,2.26882995866892e-06,5.74118294979307e-08,4.69443307487749e-12,3.36823201611742e-16
0.983935742971887,0.879672732434102,0.252592940068703,0.123234629951817,0.0578671396408274,0.0264523985844412,0.0022724621278873,0.000414351912935779,2.98314036597349e-05,1.99123118900152e-06,4.95843364930767e-08,3.89479609854787e-12,2.68449147087946e-16
0.987951807228916,0.815467519809396,0.232283540164635,0.112871900916279,0.0527886961318605,0.024034208411912,0.00203999430634593,0.000368988932658734,2.62473351752173e-05,1.7310146796847e-06,4.24176840345618e-08,3.20070484646148e-12,2.11924605879658e-16
0.991967871485944,0.747204918551412,0.211136433680622,0.102184830737449,0.0475989498576966,0.0215845055479805,0.0018101258615314,0.000324791645201349,2.2826759458895e-05,1.48739847698085e-06,3.58671538899927e-08,2.59988444338581e-12,1.65366774929833e-16
0.995983935742972,0.674775506479742,0.189144823616065,0.091174534378276,0.042299997425005,0.0191047306668861,0.00158297889509015,0.000281762305020676,1.95654500052291e-05,1.25962261003167e-06,2.9890516050798e-08,2.0813685924948e-12,1.27174975500898e-16
1,0.598068602017477,0.166302142512983,0.0798422530294226,0.0368939721764834,0.0165963215244946,0.00135866873420562,0.000239901541841096,1.64591546234769e-05,1.04694934124371e-06,2.44479256029545e-08,1.63537010180488e-12,9.59902613152262e-17


==> files/delta_pos.csv <==
"a","density","delta_2","delta_3","delta_4","delta_5","delta_8","delta_10","delta_13","delta_16","delta_20","delta_30","delta_40"
0,1.14287866749723,0.382850843960492,0.19131462833034,0.0887654694388748,0.0391083229333918,0.00285248217170493,0.000468724045555968,2.9941713876126e-05,1.84851863663447e-06,4.3350339540658e-08,3.18038472628193e-12,2.05672425819962e-16
0.00401606425702811,1.14112330728206,0.385345567067241,0.19333616132766,0.0900643920519509,0.0398402830113347,0.00294109209937949,0.000487181993646816,3.14980098479148e-05,1.96817067014711e-06,4.69038015605707e-08,3.58209207531991e-12,2.41143023389257e-16
0.00803212851405622,1.13603289785325,0.386720334433844,0.194806699017742,0.0911146208322332,0.0404670475589002,0.00302357115227775,0.000504883416476923,3.30381298509854e-05,2.08942872303028e-06,5.05998776733819e-08,4.02271915526659e-12,2.81902687197431e-16
0.0120481927710843,1.12786344438114,0.387035614841203,0.195750086965803,0.0919242940090165,0.040990942605381,0.00309983831642225,0.000521793018662101,3.45585154181796e-05,2.21207397349549e-06,5.44374997735651e-08,4.50515733513519e-12,3.28648012541014e-16
0.0160642570281124,1.11686108647203,0.386350855551379,0.196190089851022,0.0925016671510535,0.0414143945573514,0.00316982230684468,0.000537876349093599,3.60555168462361e-05,2.3358704762541e-06,5.84149353302638e-08,5.03242414916353e-12,3.82155250563839e-16
0.0200803212851406,1.10326226897082,0.384724455439127,0.196150371917268,0.0928551047915795,0.0417399280074952,0.00323346198850076,0.000553099925593322,3.75254009036134e-05,2.46056496781281e-06,6.25297363248103e-08,5.60765750048632e-12,4.43287636631803e-16
0.0240963855421687,1.08729391276378,0.382213738525621,0.195654477210616,0.0929930717328718,0.0419701633249634,0.00329070678845615,0.00056743136295333,3.89643594131779e-05,2.58588674527494e-06,6.67786875238081e-08,6.2341077962185e-12,5.1300310249885e-16
0.0281124497991968,1.06917358558119,0.37887492794528,0.194725809619743,0.0929241240320366,0.0421078140228217,0.00334151709758405,0.000580839504094754,4.03685187386786e-05,2.71154762653174e-06,7.11577544072832e-08,6.91512775627199e-12,5.92362336649471e-16
0.0321285140562249,1.04910967280008,0.374763120377464,0.193387612736312,0.0926568996703671,0.042155683898396,0.00338586465992657,0.000593294554045844,4.17339502014971e-05,2.83724200002841e-06,7.56620311166084e-08,7.6541596224975e-12,6.82537142456052e-16
0.036144578313253,1.02730154824693,0.369932260975762,0.191662949553506,0.0922001089093075,0.0421166639425923,0.00342373294778353,0.000604768216401571,4.30566814512911e-05,2.96264697256061e-06,8.02856888350194e-08,8.45471948012765e-12,7.84819026392099e-16
0.0401606425702811,1.00393974500035,0.364435118828505,0.189574682021969,0.0915625243367872,0.0419937290145685,0.00345511752050341,0.000615233831887985,4.4332708810792e-05,3.08742262379416e-06,8.50219250644798e-08,9.32037839049269e-12,9.00627928198016e-16
0.0441767068273092,0.979206126193812,0.358323262985104,0.187145450483492,0.090752970608464,0.041789934278468,0.00348002636486359,0.000624666518613441,4.55580106111462e-05,3.21121237639431e-06,8.98629143162976e-08,1.02547400231622e-11,1.03152098130182e-15
0.0481927710843373,0.953274055818321,0.351647039083792,0.184397653004005,0.089780313889229,0.0415084113992898,0.00349848021484015,0.000633043313545874,4.6728561529766e-05,3.3336434907952e-06,9.4799760789038e-08,1.12614144677033e-11,1.1792011646509e-15
0.0522088353413655,0.926308569525138,0.344455546617328,0.181353424628584,0.0886534510011884,0.0411523644953698,0.00351051284848201,0.000640343314710501,4.78403479376385e-05,3.45432769372464e-06,9.98224536656752e-08,1.23439879009018e-11,1.34552567612063e-15
0.0562248995983936,0.898466545428476,0.336796616874274,0.178034616582455,0.0873812982852487,0.0407250658453851,0.00351617135952174,0.000646547823555837,4.88893842573958e-05,3.57286194961613e-06,1.0491982572223e-07,1.35059877854421e-11,1.53251382256143e-15
0.0602409638554217,0.869896874908202,0.328716791594438,0.174462775443274,0.0859727801843869,0.0402298513482711,0.00351551640127459,0.000651640486887685,4.9871730327136e-05,3.68882938397794e-06,1.10079516001937e-07,1.47508432816606e-11,1.7423541820943e-15
0.0642570281124498,0.840740633412536,0.320261302378211,0.170659122311259,0.0844368175576986,0.0396701157349561,0.00350862240030113,0.000655607437720987,5.07835097579682e-05,3.80180036763706e-06,1.15287937371728e-07,1.60818405661897e-11,1.97741075028883e-15
0.0682730923694779,0.811131251260761,0.31147405089052,0.166644532005173,0.0827823157353815,0.039049307531383,0.00349557773723636,0.000658437434348156,5.16209292654905e-05,3.9113337705227e-06,1.2053024984092e-07,1.75020727713067e-11,2.24022773325828e-15
0.072289156626506,0.781194684445915,0.302397589901314,0.162439512313542,0.0810181523259256,0.0383709237728918,0.00347648489212107,0.000660121996870021,5.23802989468708e-05,4.0169783932862e-06,1.2579034058464e-07,1.90143842879537e-11,2.53353259748972e-15
0.0763052208835341,0.751049585437501,0.293073105205541,0.158064183331998,0.079153164787963,0.0376385044706952,0.00345146055151027,0.000660655540381784,5.3058053465847e-05,4.11827458455861e-06,1.31050811675835e-07,2.06213092151814e-11,2.86023692854132e-15
0.0803212851405622,0.720807473984184,0.283540398466797,0.153538256919133,0.0771961377804619,0.0368556268318858,0.0034206356745793,0.000660035503951906,5.36507740977627e-05,4.21475605100923e-06,1.36292976588699e-07,2.23250037907744e-11,3.22343458890717e-15
0.0843373493975904,0.690572907916498,0.273837871029947,0.148881016304847,0.0751557903062486,0.0360258992351727,0.00338415551540302,0.000658262474476563,5.41552115756806e-05,4.30595186657303e-06,1.41496866591658e-07,2.412717270378e-11,3.62639659992167e-15
0.0883534136546185,0.660443653949541,0.264002508749248,0.144111295886777,0.0730407626652052,0.0351529549653654,0.00334217959854648,0.000655340304436798,5.45683096666428e-05,4.3913886862459e-06,1.46641248198491e-07,2.60289892713802e-11,4.07256210437829e-15
0.0923694779116466,0.630510870096409,0.254069872558344,0.139247463816302,0.070859604539783,0.0342404463410289,0.00329488170575519,0.000651276234523024,5.48872304049894e-05,4.47059325101274e-06,1.51703655683467e-07,2.80310100781229e-11,4.56552478080764e-15
0.0963855421686747,0.6008671656448,0.244077290311221,0.134309165872088,0.0686216627062555,0.0332924751614824,0.00324249233218096,0.000646089481441226,5.51101027106709e-05,4.54315469946853e-06,1.5666249241253e-07,3.01334792184088e-11,5.10908091198969e-15
0.100401606425703,0.571681838730403,0.234094713021311,0.129334395810814,0.0663458523769112,0.0323178737599294,0.00318572377856243,0.000639897095837235,5.52434957630626e-05,4.60935248947832e-06,1.61519159353587e-07,3.23407314209468e-11,5.70801210546084e-15
0.104417670682731,0.543323882949557,0.224276781208105,0.124408743067523,0.0640759120072076,0.0313377602014439,0.00312655270153874,0.00063307634256875,5.53171200754565e-05,4.67144020142369e-06,1.66345683784993e-07,3.46719984195585e-11,6.37023519813193e-15
0.108433734939759,0.516432737937363,0.214895634597424,0.119684617351854,0.0618908410075689,0.0303909093674999,0.00306883797488626,0.000626401227078842,5.53972926378228e-05,4.73491553648361e-06,1.71336384068588e-07,3.71756422546931e-11,7.11011489816244e-15
0.112449799196787,0.49193256344418,0.206351537231795,0.115388520635228,0.0599093777080273,0.0295363124980709,0.00301869337864821,0.00062113492798892,5.55973837915744e-05,4.80961723467955e-06,1.76857912350391e-07,3.99461494734389e-11,7.95306637254596e-15
0.116465863453815,0.471005972823415,0.199166760940779,0.111819079266299,0.0582897603155823,0.0288534593512706,0.00298464774022466,0.000619082232013421,5.60853207200455e-05,4.91063698826599e-06,1.83496771698048e-07,4.31439994719892e-11,8.94173163824668e-15
0.120481927710843,0.455040483014595,0.193967420725483,0.109338219342688,0.0572258838395052,0.0284408311389259,0.00297762456714134,0.000622606293605143,5.70882641747737e-05,5.05903780402777e-06,1.92103439262683e-07,4.70184880471782e-11,1.01440512489377e-14
0.124497991967871,0.445558419962126,0.191457207133389,0.108357525791983,0.0569408238720545,0.0284130382527367,0.00301077148947491,0.000634614033126975,5.88945986621747e-05,5.28237242203275e-06,2.03832227526711e-07,5.1933538633808e-11,1.16635897607123e-14
0.1285140562249,0.444138832787191,0.192386290201991,0.10932151340069,0.0576785662747236,0.0288969855293352,0.00309916802673448,0.000658514448873986,6.18533986057825e-05,5.61499768272969e-06,2.20176028234566e-07,5.83964764849974e-11,1.36525101943974e-14
0.132530120481928,0.452338084824618,0.197518071804091,0.112689254787868,0.0596946599697641,0.0300273994402764,0.00325943832162691,0.000698154050487184,6.63715537515945e-05,6.09818312900742e-06,2.42995108959677e-07,6.70896749825607e-11,1.63276280854308e-14
0.136546184738956,0.47161417501207,0.207595933188648,0.118915554570393,0.0632463978917923,0.0319420061503097,0.00350929355411218,0.000757733524968215,7.29087560808837e-05,6.78001461257983e-06,2.745391710805e-07,7.89049082769325e-11,1.99900083813038e-14
0.140562248995984,0.503258471393019,0.223311657318155,0.128432629239939,0.068583028416345,0.0347766068686568,0.0038670267762666,0.000841709622597815,8.1970567528272e-05,7.71509622017768e-06,3.17461930724758e-07,9.49801606681399e-11,2.50485968083329e-14
0.144578313253012,0.548337384030552,0.245276796580536,0.141633047113004,0.0759364059371877,0.0386602573169914,0.00435098090465574,0.000954686099766258,9.40998026769292e-05,8.96405641770029e-06,3.74827551337786e-07,1.1673855088046e-10,3.20483995042265e-14
0.14859437751004,0.607645543728619,0.273997901110343,0.158854500686559,0.0855124043835045,0.0437107214371435,0.00497900858519946,0.00110129738043524,0.000109866473135956,1.05928669009169e-05,4.50108338100555e-07,1.45928929226277e-10,4.17037385313426e-14
0.152610441767068,0.681671263761146,0.309856216985362,0.180366823415109,0.0974833410102393,0.0500303356334666,0.00576794061891525,0.00128608839926348,0.000129856550332687,1.26719852089512e-05,5.47173200425795e-07,1.8466759844442e-10,5.49371138823171e-14
0.156626506024096,0.770574424196961,0.353092202851137,0.206361522924644,0.111981589406564,0.0577023888512301,0.00673307761840251,0.0015133938691334,0.000154659810829635,1.52753346695664e-05,6.70266498935018e-07,2.35480495881318e-10,7.29241920045521e-14
0.160642570281124,0.874176413902789,0.403794994132258,0.236943981624905,0.129094499985111,0.0667880955852739,0.00788771756726677,0.00178721997588903,0.000184857032878706,1.84791376699147e-05,8.23977017163052e-07,3.01345057133604e-10,9.71454136586359e-14
0.164658634538153,0.991961376983149,0.461896762164744,0.272128372231259,0.148860692865813,0.0773242134347866,0.0092427299904241,0.00211113124568653,0.000221006814655022,2.23606205487665e-05,1.01319693499082e-06,3.85730861113522e-10,1.29444666783131e-13
0.168674698795181,1.12308772281246,0.52717176776012,0.311835248549225,0.17126774167293,0.0893213340034435,0.0108061855245837,0.00248814505777822,0.000263632283396417,2.69966105516448e-05,1.24307082944081e-06,4.92638035928602e-10,1.72095399436289e-13
0.172690763052209,1.26640865784717,0.599239791502466,0.355891699729064,0.196251226936307,0.102762855713471,0.0125830478169835,0.00292063599025753,0.00031320796046835,3.24620472440321e-05,1.51893488767005e-06,6.26632286563305e-10,2.27874450127932e-13
0.176706827309237,1.42050037028432,0.677573533277634,0.404033897820345,0.223695104137606,0.11760462937327,0.0145749328879482,0.00341025189087116,0.000370147040163746,3.88284325055316e-05,1.8462466851586e-06,7.92875292080492e-10,3.0014374415204e-13
0.180722891566265,1.58369643378403,0.761509508110193,0.45591182263987,0.253433303575736,0.133775252018977,0.0167799393797807,0.00395784326215367,0.000434789329851705,4.61622446960774e-05,2.23050605731976e-06,9.97149115279834e-10,3.92939841095916e-13
0.184738955823293,1.75412698346163,0.850261921484864,0.511095913542394,0.285252456748069,0.151176971541309,0.0191925514909361,0.00456340724264702,0.000507390085960029,5.45233437618923e-05,2.67716777286085e-06,1.24587317518758e-09,5.11071116873267e-13
0.188755020080321,1.92976124681132,0.942938982274889,0.569085373524992,0.318895626460072,0.169687153804107,0.0218036148696989,0.00522604715668746,0.000588109964300878,6.39633949037217e-05,3.19154689972191e-06,1.54611225648538e-09,6.6022212001826e-13
0.192771084337349,2.10845207577297,1.03856110268005,0.62931783611816,0.354066904992307,0.189160255247749,0.0246003843241883,0.00594394829707791,0.000677006284549086,7.45243389352764e-05,3.77871793656317e-06,1.90557397440421e-09,8.47064353649185e-13
0.196787148594377,2.28798121634932,1.1360804398486,0.691180098679087,0.390436735979314,0.209430237231214,0.027566640903079,0.00671437030083298,0.000774025787416802,8.62369375911897e-05,4.44340896154974e-06,2.33259408335641e-09,1.07937239918692e-12
0.200803212851406,2.46610416243755,1.2344012509419,0.75401962601075,0.42764781080368,0.230313353478298,0.0306828747206283,0.00753365618100252,0.000878999039431035,9.91194217802662e-05,5.18989222235779e-06,2.83610801748679e-09,1.36614391421723e-12
0.204819277108434,2.64059356507231,1.33240056027909,0.817156534736311,0.465321388899543,0.251611238829438,0.0339265288460999,0.00839725779022666,0.000991636614442285,0.000113176270104706,6.02187275346131e-06,3.42560708631766e-09,1.71772160460646e-12
0.208835341365462,2.8092803020414,1.42894867200973,0.879895780662378,0.503063893019719,0.273114225930359,0.0372722986560745,0.00929977721696855,0.00111152715333802,0.00012839714386755,6.94237675526066e-06,4.11107782365942e-09,2.14591479137329e-12
0.21285140562249,2.97009145147029,1.52292910279617,0.941539287616108,0.540473634884363,0.294604816379332,0.0406924802619245,0.0102350233560381,0.00123813737420304,0.000144756003262448,7.95364160078169e-06,4.90292310773336e-09,2.66411766892828e-12
0.216867469879518,3.12108455274521,1.61325755468261,1.00139777613904,0.577147533341369,0.315861234071105,0.0441573609762348,0.0111960826536667,0.00137081407469009,0.000162210427481527,9.05700944575413e-06,5.81186383949574e-09,3.28742078829327e-12
0.220883534136546,3.26047767590247,1.69889959726793,1.05880207321439,0.612687695885526,0.336660990881236,0.0476356442723268,0.0121754028064773,0.00150878813699877,0.0001807011590947,1.02528265031315e-05,6.84882018849603e-09,4.03271170446608e-12
0.224899598393574,3.38667495372785,1.77888677920572,1.1131137091946,0.646707744772745,0.356784398293029,0.0510949013202321,0.0131648879954907,0.00165118051399469,0.000200151890260013,1.15403500998907e-05,8.02477169464296e-09,4.9187601117077e-12
0.228915662650602,3.49828735713879,1.85233094078465,1.16373463463353,0.678838780709045,0.376017962943973,0.0545020409491798,0.0141560040628972,0.00179701014304425,0.000220469305139761,1.29176656587608e-05,9.35059585254254e-09,5.9662821679006e-12
0.232931726907631,3.59414861225539,1.91843655087979,1.21011591721533,0.708734889887293,0.394157609224419,0.0578237897884171,0.0151398918925205,0.00194520370252132,0.00024154338934876,1.4381615737154e-05,1.0836885204113e-08,7.19797809647291e-12
0.236947791164659,3.67332626558986,1.97651094202185,1.25176530686338,0.736078113699556,0.411011677864672,0.0610271743712436,0.0161074871363033,0.00209460709510443,0.000263248013384723,1.59277432071209e-05,1.24937434251941e-08,8.63853657272354e-12
0.240963855421687,3.73512800103705,2.02597236593333,1.28825358491168,0.760582814496939,0.426403655766997,0.064079997146601,0.0170496443400147,0.00224399851237888,0.000285441792829474,1.75502505712064e-05,1.43305614115761e-08,1.03145988757511e-11
0.244979919678715,3.77910339818894,2.06635583797144,1.31921964048293,0.781999385047221,0.440174599048908,0.0669512986223254,0.0179572634627054,0.0023921029073451,0.000307969223714702,1.92419772777622e-05,1.63557749462779e-08,1.2254675346777e-11
0.248995983935743,3.80504139555918,2.09731678194513,1.34437424354552,0.800117263616361,0.452185218240229,0.0696117982570304,0.0188214167568609,0.00253760767566662,0.000330662086875959,2.09943967243591e-05,1.85766061580885e-08,1.44890063728259e-11
0.253012048192771,3.81296378447568,2.11863252628963,1.36350250916993,0.814767230654726,0.462317601700407,0.0720343072152526,0.0196334739800085,0.00267917932331502,0.000353341110439622,2.27976344190021e-05,2.09987916543219e-08,1.70493599489298e-11
0.257028112449799,3.80311510977906,2.13020173823285,1.37646507097325,0.825822976703569,0.470476560481577,0.0741941066936656,0.0203852239436592,0.00281548087811651,0.000375817874872674,2.46405085062878e-05,2.36263009191736e-08,1.99687579034977e-11
0.261044176706827,3.77594939233934,2.13204191411181,1.38319800337703,0.833201944172183,0.476590584950097,0.0760692862046154,0.0210689904714608,0.00294518978598342,0.000397896940353694,2.65105935608838e-05,2.64610493014009e-08,2.32811231448654e-11
0.265060240963855,3.73211411621701,2.12428507121336,1.38371155190073,0.836865457911814,0.480612410394909,0.0776410369558809,0.0216777409344636,0.00306701601970487,0.000419378171680283,2.83943082062037e-05,2.95026106573686e-08,2.70208408496534e-11
0.269076305220883,3.67243194062508,2.1071718093236,1.37808774810684,0.836818170889332,0.482519195502462,0.0788938962806032,0.0222051856562466,0.00317972011941539,0.000440059231602743,3.0277026735542e-05,3.27479354515986e-08,3.12222274146993e-11
0.273092369477912,3.59788060438244,2.08104392854264,1.36647700088366,0.833106861622743,0.482312323880384,0.0798159399363055,0.0226458666327067,0.00328213087955768,0.000459738209459086,3.21432145010837e-05,3.61910808285713e-08,3.59189022841596e-11
0.27710843373494,3.5095714890581,2.04633580389583,1.34909376841525,0.825818629283021,0.480016844689319,0.0803989199938868,0.0229952341885922,0.00337316239755306,0.000478216348377565,3.39765863992592e-05,3.98229598366275e-08,4.11430594918415e-11
0.281124497991968,3.40872729733102,2.00356472694329,1.32621142540362,0.815078540413791,0.475680573826722,0.0806383469630914,0.0232497103930128,0.00345183020467884,0.000495300831205618,3.5760287326374e-05,4.36311175861085e-08,4.69246379743578e-11
0.285140562248996,3.29665928611651,1.95332043010972,1.29815644786723,0.801046788013281,0.469372881939506,0.0805335157366574,0.0234067382764706,0.00351726620994996,0.00051080758281352,3.74770930151288e-05,4.75995426374605e-08,5.32903924590185e-11
0.289156626506024,3.17474447065513,1.89625401102189,1.2653020431712,0.783915429222546,0.461183199775235,0.0800874758674908,0.023464816129402,0.00356873220316588,0.000524564044599284,3.91096292007512e-05,5.17085223193037e-08,6.02628700533489e-11
0.293172690763052,3.04440318695544,1.8330664719944,1.22806135590477,0.763904772049865,0.451219274974551,0.0793069476082078,0.0234235164134512,0.0036056316836884,0.000536411875976458,4.06406066164496e-05,5.59345509512068e-08,6.78593015980985e-11
0.29718875502008,2.90707736665887,1.76449708421942,1.18688038089945,0.741259484431912,0.439605217331196,0.078202186026896,0.0232834890781193,0.00362751980685887,0.000546209537439646,4.20530688945161e-05,6.02503000737244e-08,7.6090421425246e-11
0.301204819277108,2.76420984147412,1.69131177750036,1.14223071318999,0.716244500503444,0.426479371780368,0.076786796354024,0.0230464493432126,0.00363411127005494,0.000553834710546759,4.3330650065499e-05,6.4624659756221e-08,8.49592344157685e-11
0.305220883534137,2.61722495470538,1.61429174485325,1.09460226119727,0.689140799251857,0.411992059911336,0.0750775045006853,0.0227151502776298,0.00362528599495204,0.000559186511894531,4.44578380182967e-05,6.90228598547207e-08,9.44597552064671e-11
0.309236947791165,2.46751071593733,1.53422243733273,1.04449604401625,0.660241129819405,0.396303231635925,0.0730938874061742,0.0222933407733517,0.00360109250123296,0.000562187460944374,4.54202400245013e-05,7.34066797299559e-08,1.04575751081884e-10
0.313253012048193,2.31640269245991,1.45188310838482,0.992417186599546,0.629845755647757,0.379580068789899,0.070858068512501,0.0217857097757887,0.00356174890932879,0.000562785165414448,4.62048462571386e-05,7.77347544240162e-08,1.15279527547997e-10
0.317269076305221,2.1651697882894,1.36803704925847,0.938868218029629,0.598258286513739,0.361994581917962,0.0683943842152053,0.021197817883686,0.00350764155524542,0.000560953692909651,4.68002871638107e-05,8.19629846613376e-08,1.26530803882953e-10
0.321285140562249,2.01500201789443,1.28342263694704,0.884342767520004,0.565781662952218,0.343721240068182,0.0657290275466197,0.0205360176541894,0.0034393212459717,0.000556694603102848,4.71970805690151e-05,8.60450572696396e-08,1.38275735097243e-10
0.325301204819277,1.86699991643146,1.19874502364501,0.82931955332076,0.53271423145634,0.32493459777837,0.0628896613989645,0.0198073596626943,0.00335749646989076,0.000550037496729645,4.738785377694e-05,8.9933061408067e-08,1.50446112758257e-10
0.329317269076305,1.72216443325609,1.11466776932177,0.77425618980015,0.499345608213259,0.305806734893376,0.059904963807131,0.0190194717376766,0.00326302116740601,0.000541039641812283,4.73674982659612e-05,9.35781232799576e-08,1.62958669439625e-10
0.333333333333333,1.58138981454997,1.03180605995949,0.719583955115784,0.46595306649744,0.286504956763363,0.05680418954988,0.0181804369655383,0.0031568810754184,0.000529785272409236,4.71333013756972e-05,9.69311329672523e-08,1.75714650605692e-10
0.337349397590361,1.44545945451045,0.950721598157615,0.665703609311537,0.432798522271511,0.267189809050657,0.0536167618094145,0.0172986750057836,0.00304017936965738,0.000516384657965898,4.66850607252368e-05,9.9943580065971e-08,1.88599758361904e-10
0.34136546184739,1.31504374052022,0.871918622723487,0.612981912145518,0.400125907134378,0.248013286082949,0.0503718732457098,0.0163828203654368,0.00291412046616582,0.000500972731898516,4.6025159610643e-05,1.02568457156156e-07,2.01484479673009e-10
0.345381526104418,1.19069975907856,0.795841037933461,0.561748848083596,0.368158945394461,0.229117249308888,0.0470981019609813,0.015441599425482,0.00277999220030177,0.000483707284503487,4.51585991672664e-05,1.04761214984652e-07,2.14224849935511e-10
0.349397590361446,1.0728727349448,0.722870633531671,0.512295566071594,0.337099352517212,0.210632073144655,0.0438230484331376,0.0144837083291473,0.00263914668651987,0.000464766742409914,4.40929844631314e-05,1.06480751080785e-07,2.26663699063689e-10
0.353413654618474,0.961899055291955,0.653326359164213,0.464873029252447,0.307125464335644,0.192675531023782,0.0405729990430525,0.0135176938253248,0.0024929801934503,0.000444347566136214,4.28384625465314e-05,1.07690410337875e-07,2.38632418842898e-10
0.357429718875502,0.858010713899356,0.587464601070552,0.419691357963423,0.278391298668146,0.175351929888169,0.0373726212672411,0.0125518391044247,0.00234291239429348,0.000422661306457459,4.14076114444424e-05,1.08358973145475e-07,2.49953278713224e-10
0.36144578313253,0.761340997563329,0.525480394664928,0.376919838305731,0.251026043484834,0.158751496764835,0.0342446949641946,0.0115940565686141,0.00219036537148043,0.000399931369011268,3.98152801837522e-05,1.08461604089964e-07,2.60442302195429e-10
0.365461847389558,0.671931227945823,0.467509494298201,0.336687558479645,0.225133958621398,0.142950016538706,0.0312098834601778,0.0106517893445439,0.00203674276618691,0.000376389544629072,3.80783810652436e-05,1.07980732206939e-07,2.69912697807834e-10
0.369477911646586,0.589738366928145,0.41363121112167,0.299084626060328,0.200794671370123,0.128008715634168,0.0282865473513893,0.00973192317597514,0.00188340946702629,0.000352272370035183,3.62156366368306e-05,1.06906832426196e-07,2.78178816654341e-10
0.373493975903614,0.514643292049402,0.363871921669488,0.264163911568979,0.178063840184041,0.113974382131554,0.0254906030982209,0.00884071012865056,0.00173167222761118,0.000327817389568205,3.42472850591571e-05,1.05239077357529e-07,2.85060584190629e-10
0.377510040160643,0.446459550597813,0.318209143591556,0.23194325716638,0.156974155304533,0.100879708940406,0.0228354276094833,0.00798370530357186,0.00158276158935916,0.000303259393216654,3.21947488006156e-05,1.02985829075815e-07,2.90388326526174e-10
0.381526104417671,0.384942406152595,0.27657607092421,0.202408084133159,0.137536640445149,0.0887438430951607,0.0203318091165746,0.0071657174916233,0.00143781546380025,0.00027882670930737,3.00802728035506e-05,1.00164942214359e-07,2.94007882779108e-10
0.385542168674699,0.329797999570738,0.238866459367196,0.175514329051781,0.119742215801945,0.0775731210910656,0.0179879437372006,0.00639077441703593,0.00129786469780367,0.000254737631449483,2.79265393892975e-05,9.68038525804462e-08,2.95785865532658e-10
0.389558232931727,0.280692457268456,0.20493975219336,0.15119163629351,0.103563479665653,0.0673619674916557,0.0158094762435451,0.00566210291506016,0.00116382090587974,0.000231197058658228,2.57562681749757e-05,9.29394297463472e-08,2.95614902698012e-10
0.393574297188755,0.237260792824895,0.174626339570536,0.129346733538776,0.0889566638206442,0.0580939318588628,0.0137995826990936,0.00498212407656786,0.00103646680656464,0.000208393424842095,2.35918101168209e-05,8.8617577677699e-08,2.93418667703282e-10
0.397590361445783,0.199115463077137,0.147732848110128,0.109866917596445,0.0758637167507084,0.0497428374187561,0.0119590918298922,0.00435246307585002,0.000916449245637951,0.000186495988962666,2.14547454308486e-05,8.3892574418704e-08,2.89156482791613e-10
0.401606425702811,0.16585445660554,0.12404736323181,0.0926235796871247,0.0642144684365019,0.0422740138059529,0.0102866412676405,0.00377397308474305,0.000804275028574968,0.00016565255015486,1.93654955313152e-05,7.88261500728726e-08,2.82827264416952e-10
0.405622489959839,0.137068810441436,0.103344494279319,0.0774757025449212,0.0539288312112109,0.0356455857432978,0.00877886416051893,0.00324677237382274,0.0007003096194586,0.00014598764297568,1.73429592340169e-05,7.34863116364631e-08,2.74472572488264e-10
0.409638554216867,0.112349469575709,0.0853902010458513,0.0642732660757362,0.0449189927096539,0.0298097896146863,0.00743060110859164,0.00277029341729568,0.000604778695056623,0.000127601256851814,1.5404183263909e-05,6.79459334135208e-08,2.64178528753805e-10
0.413654618473896,0.0912934230186489,0.0699463102550818,0.0528605037719184,0.037091559354917,0.0247142905704954,0.00623513195778447,0.00234334255988572,0.000517772472603635,0.00011056811091486,1.35640765615432e-05,6.22811424331841e-08,2.52076386014185e-10
0.417670682730924,0.0735090693785376,0.0567746613645289,0.043078958487239,0.0303496120124397,0.0203034740477497,0.00518442169145916,0.00196416857870635,0.000439252659887273,9.49375010192506e-05,1.18351769870001e-05,5.65695390805299e-08,2.38341560856529e-10
0.421686746987952,0.0586207838216183,0.0456408325674639,0.0347702933700827,0.024594639325418,0.0165196873597899,0.00426937450052811,0.00163053828761765,0.000369061808537088,8.07337201815187e-05,1.02274777718665e-05,5.0888303537526e-08,2.23190989417965e-10
0.42570281124498,0.0462726765011083,0.0363174098140964,0.0277788215690092,0.0197283187340138,0.0133044092700196,0.00348009009796617,0.00133981719199962,0.000306934788055449,6.79570373842184e-05,8.74831948171388e-06,4.53122480346868e-08,2.06878728738577e-10
0.429718875502008,0.0361315497737071,0.0285867737938403,0.0219537265843308,0.0156541201676403,0.0105993281572669,0.00280611647424205,0.0010890531134388,0.000252512041249283,5.65852031468845e-05,7.40235135133446e-06,3.99118827077702e-08,1.896898049442e-10
0.433734939759036,0.0278890774631367,0.022243391859016,0.0171509536541113,0.0122787127664906,0.0083473124417549,0.00223669356574556,0.000875060670590155,0.000205354233420001,4.65754340317222e-05,6.19156368716347e-06,3.47515683817618e-08,1.71932401928132e-10
0.437751004016064,0.0212632438198202,0.0170956135717831,0.013234761139923,0.00951316060811045,0.0064932602963945,0.00176098272400152,0.000694504527158589,0.00016495786993694,3.78668129209367e-05,5.11539065770197e-06,2.98878322201008e-08,1.5392858702082e-10
0.441767068273092,0.0159990924393232,0.0129669796749049,0.0100789293220533,0.00727389915272609,0.00498481923539714,0.00136827742057548,0.000543979401691468,0.000130771431452324,3.03830281004683e-05,4.17088029235458e-06,2.53679212871668e-08,1.36003878371925e-10
0.44578313253012,0.0118688460562565,0.00969706459167922,0.00756763213328512,0.00548348983836689,0.00377296986146474,0.00104819128822988,0.000420084976089847,0.000102211564526045,2.40353625412581e-05,3.35292597709554e-06,2.12286641878387e-08,1.1847606578955e-10
0.449799196787149,0.00867146668557949,0.00714188183842299,0.00559598496901725,0.00407115581323392,0.00281247176931791,0.000790820366162089,0.000319494037932482,7.86788689547649e-05,1.87258358923322e-05,2.6545512810261e-06,1.74957017433717e-08,1.01643794410306e-10
0.453815261044177,0.00623173194679743,0.00517388979529804,0.00407028863418958,0.00297310704963739,0.00206217324925521,0.000586877265232648,0.000239012441360606,5.95728423159868e-05,1.43503961464297e-05,2.06723769118401e-06,1.41831340353496e-08,8.57754993865509e-11
0.457831325301205,0.00439890753383167,0.00368164196722649,0.00290799556415753,0.00213266790764327,0.00148518991123685,0.000427795873571993,0.00017562976583097,4.43055772669817e-05,1.08020561798812e-05,1.58128290002912e-06,1.12936132800244e-08,7.10993296244993e-11
0.461847389558233,0.00304509768914013,0.00256913104787375,0.00203742954661142,0.00150022448250345,0.00104896056090113,0.000305806156306861,0.000126559882908179,3.23138574769741e-05,7.97387275451224e-06,1.18617580707417e-06,8.81889040183399e-09,5.77947093963409e-11
0.465863453815261,0.00206335525946681,0.00175487968435444,0.00139729415778345,0.00103301266555448,0.000725191511805005,0.000213979535345139,8.9270997890098e-05,2.30693625270103e-05,5.76167229440678e-06,8.70973482139159e-07,6.74079875198426e-09,4.59861493884893e-11
0.469879518072289,0.00136563055605941,0.00117083277653146,0.000936007919125829,0.000694770677225301,0.000489702928432219,0.000146246234467523,6.15051031432156e-05,1.60867687653671e-05,4.06643881680097e-06,6.24665095861244e-07,5.03263245488331e-09,3.57398268301775e-11
0.473895582329317,0.000880633965839979,0.000761106423477312,0.000610905722449485,0.000455281816598473,0.000322192688180833,9.73868089395623e-05,4.12871498091875e-05,1.09296192982317e-05,2.79629458425431e-06,4.36508331291727e-07,3.66085103216023e-09,2.70633050133732e-11
0.477911646586345,0.000551681258917946,0.000480647286809422,0.000387346339067314,0.000289834261507761,0.00020593456743698,6.30008154450719e-05,2.69245992142494e-05,7.21392865186097e-06,1.86802288777694e-06,2.96325091277254e-07,2.58701824751690e-09,1.99085583722255e-11
0.481927710843373,0.000334583051395188,0.000293853258535112,0.000237764836321115,0.000178624920025168,0.000127428253650996,3.94561870569458e-05,1.69983395230557e-05,4.60958214302938e-06,1.20810413991442e-06,1.9474540732725e-07,1.76986375379747e-09,1.41782196900343e-11
0.485943775100402,0.000195631188062308,0.000173202028810323,0.000140706527264615,0.000106133581619256,7.60187385801143e-05,2.38233321061106e-05,1.03462316938542e-05,2.83968209049249e-06,7.53260163326561e-07,1.23391280230283e-07,1.16734338412373e-09,9.73468802773575e-12
0.48995983935743,0.000109725217441523,9.79286216187761e-05,7.98757714912482e-05,6.04919794945818e-05,4.35020566223313e-05,1.37982528532715e-05,6.04076725372427e-06,1.6780777895915e-06,4.50525970192068e-07,7.49956232886192e-08,7.38569927540008e-10,6.41145469280408e-12
0.493975903614458,5.86719779996619e-05,5.27864226080352e-05,4.32286635463822e-05,3.28699235560589e-05,2.37331203579102e-05,7.61906388533586e-06,3.36246620493792e-06,9.45388636872107e-07,2.5689200178916e-07,4.34553537261155e-08,4.45492643069438e-10,4.02575220126101e-12
0.497991967871486,2.96809540504605e-05,2.69189221391035e-05,2.21335664911557e-05,1.68974993755883e-05,1.22496235179974e-05,3.9801732659112e-06,1.77070657678907e-06,5.03885097145053e-07,1.38581156866488e-07,2.38217414749667e-08,2.54221513307051e-10,2.39144472789998e-12
0.502008032128514,1.40678572901307e-05,1.2861631808625e-05,1.06177858215763e-05,8.13858970425214e-06,5.9237075754975e-06,1.94807338110797e-06,8.73651532865917e-07,2.51626061743116e-07,7.00423570813859e-08,1.22350766795742e-08,1.35921147831908e-10,1.33099562204683e-12
0.506024096385542,6.1692088328932e-06,5.68572564383855e-06,4.71267989871556e-06,3.62683076121636e-06,2.65042733413972e-06,8.8218580659279e-07,3.98824019724941e-07,1.16260221816543e-07,3.27543317232392e-08,5.81421790395921e-09,6.72377523909738e-11,6.85400357352588e-13
0.51004016064257,2.46188860178245e-06,2.2872473579694e-06,1.90344061330112e-06,1.47076347024626e-06,1.0791345577794e-06,3.63540021383365e-07,1.6567683054153e-07,4.88814502296189e-08,1.39384390935945e-08,2.51427814837046e-09,3.02675138469034e-11,3.21180695523643e-13
0.514056224899598,1.06873377576015e-06,1.00092740663622e-06,8.36320865874391e-07,6.48814564147732e-07,4.77966557022101e-07,1.62969600912204e-07,7.48694185703281e-08,2.23572935202795e-08,6.45240697011747e-09,1.18276250682732e-09,1.48218537394094e-11,1.63725661321943e-13
0.518072289156627,1.50980758763695e-05,1.425420363427e-05,1.19579701450988e-05,9.31427973692358e-06,6.88922473017624e-06,2.37745281968616e-06,1.10102726761652e-06,3.32770873267496e-07,9.72031397293555e-08,1.81064249462949e-08,2.36199638458702e-10,2.71603275961106e-12
0.522088353413655,8.09263726635636e-05,7.70193304496684e-05,6.48721661036756e-05,5.07334464660902e-05,3.7675549531185e-05,1.3159325046641e-05,6.14339006580667e-06,1.87926396609889e-06,5.55591044612262e-07,1.0516815878858e-07,1.42814510567831e-09,1.70950217118325e-11
0.526104417670683,0.000236220143311577,0.000226628697104206,0.000191653924667923,0.000150486602872296,0.000112203711382879,3.96655704926078e-05,1.86670843811224e-05,5.77947846221494e-06,1.72937255975949e-06,3.32655122637099e-07,4.70244609990562e-09,5.8595287922632e-11
0.530120481927711,0.000517544469482652,0.000500534427775283,0.000424992165502039,0.000335046588310575,0.000250818021954549,8.97424010145566e-05,4.25744238510265e-05,1.33411541461644e-05,4.04041318622597e-06,7.89783488441812e-07,1.16219554427505e-08,1.5075079733269e-10
0.534136546184739,0.000960274361446294,0.000936202777513292,0.000798106870489157,0.000631727059355539,0.000474817998389431,0.000171948575673415,8.22314572492393e-05,2.60804495375414e-05,7.99429028638833e-06,1.58795723566787e-06,2.43249246753754e-08,3.28453172721003e-10
0.538152610441767,0.00159855059795139,0.00157104739857744,0.00134469740464079,0.00106865408839827,0.00080645288373789,0.000295585327678557,0.000142498596082971,4.5742525151667e-05,1.41911450968028e-05,2.86452717749038e-06,4.56780119778052e-08,6.42052729721538e-10
0.542168674698795,0.00246526147163432,0.00244238541646458,0.00209890910447066,0.00167475148241763,0.00126892622491189,0.000470730902895623,0.000228764553347744,7.43242859862007e-05,2.33378322759234e-05,4.7871015351926e-06,7.94636357152589e-08,1.16271554725103e-09
0.546184738955823,0.00359203710358974,0.00358740437001376,0.00309530835989803,0.00247973238958915,0.00188640514133059,0.000708278032379677,0.000346982924649674,0.000114099195028113,3.62614204678407e-05,7.55846411587291e-06,1.30608335136601e-07,1.98937880736503e-09
0.550200803212851,0.0050092483224793,0.00504313262367263,0.00436886003748116,0.00351409242892877,0.0026840307774927,0.00101997318863163,0.000503710954871652,0.000167644124442769,5.39241158218289e-05,1.14221640632101e-05,2.05459996941669e-07,3.25773246896649e-09
0.554216867469879,0.00674600656275232,0.00684640988769649,0.00595490439396246,0.00480910208784722,0.00368792824227386,0.00141845705010565,0.00070615028630187,0.000237868286435039,7.74397074252845e-05,1.66688516995207e-05,3.12123243703086e-07,5.15176205647861e-09
0.558232931726908,0.00883016386236154,0.00903385694419049,0.00788913268631519,0.00639679772721659,0.00492521551044928,0.00191730599456504,0.000962189666689423,0.000328044345817233,0.00010809165832846,2.36434461397353e-05,4.60863964602687e-07,7.91851933545423e-09
0.562248995983936,0.0112883128627606,0.011641844465909,0.0102075613508667,0.00830997105508883,0.00642401114848545,0.00253107457464412,0.0012804496588379,0.000441841841735807,0.00014735298136484,3.27532306007501e-05,6.64595907590258e-07,1.18869500593019e-08
0.566265060240964,0.0141457868089047,0.0147064609068247,0.0129465047015495,0.0105821569896534,0.00821344076883452,0.0032753389399436,0.00167032939908689,0.000583363053856181,0.000196908049796326,4.44769814171415e-05,9.39464491532978e-07,1.74918075644798e-08
0.570281124497992,0.0174266595492503,0.0182634794453966,0.0161425460979735,0.0132476198306403,0.0103236421133551,0.00416674116398348,0.00214205544943098,0.000757181453643613,0.000258676503431008,5.93752476261729e-05,1.3055455974434e-06,2.53039261215046e-08
0.57429718875502,0.0211537455357547,0.0223483239611493,0.0198325075327144,0.0163413376553856,0.0127857686615321,0.00522303442738056,0.00270673278469984,0.000968382886594955,0.000334839422025151,7.81019098200187e-05,1.7876801173861e-06,3.60684286000623e-08
0.578313253012048,0.0253485998238774,0.0269960340248476,0.024053417585885,0.0198989848526878,0.0156319916540141,0.00646312900109252,0.00337639795232298,0.00122260963639633,0.000427867949519942,0.000101417159861841,2.41646854202941e-06,5.07528112256766e-08
0.582329317269076,0.030031518072578,0.0322412288822133,0.0288424776936894,0.0239569127043982,0.0188955004166168,0.00790713896543615,0.00416407443767239,0.0015261075269596,0.000540554564983929,0.000130202057105616,3.22945392600463e-06,7.060729855511e-08
0.586345381526104,0.0352215365443184,0.0381180704108036,0.0342370266762753,0.0285521279214066,0.0226105008643633,0.00957642959181391,0.00508383026276102,0.00188577622307582,0.000676047209037388,0.000165474832032728,4.27252626766361e-06,9.72404118635522e-08
0.590361445783132,0.0409364321050611,0.044660225029316,0.0402745034687679,0.0337222690372934,0.0268122120593172,0.0114936653046167,0.00615083784010538,0.00230922289495692,0.000837886488023203,0.000208409124810559,5.60158677170161e-06,1.32713365133461e-07
0.594377510040161,0.0471927222242703,0.0519008245382465,0.0469924079979167,0.0395055805594287,0.0315368606899276,0.0136828581305805,0.0073814360967738,0.00280481941615405,0.00103004619225462,0.000260354364283374,7.28451673805355e-06,1.79657720330304e-07
0.598393574297189,0.0540056649749112,0.0598724258704699,0.0544282601452961,0.0459408847736965,0.0368216733333136,0.016169416531904,0.00879319487596072,0.00338176326816731,0.0012569773793006,0.000322858512421009,9.40350306223603e-06,2.41421728427287e-07
0.602409638554217,0.0613892590334507,0.068606969729956,0.0626195567364759,0.0530675510953115,0.0427048663553873,0.018980194507642,0.0104049816147747,0.00405014232841593,0.00152365628844606,0.000397693420377517,1.20577806817947e-05,3.22251991725966e-07
0.606425702811245,0.0693562436798562,0.0781357380964683,0.0716037264940196,0.0609254628543638,0.0492256332969132,0.0221435408352179,0.0122370302872172,0.0048210037210268,0.00183563636815887,0.000486883065154249,1.53668619209518e-05,4.27518550905478e-07
0.610441767068273,0.077918098797597,0.0884893105737286,0.0814180828905771,0.069554981400788,0.0564241295865402,0.0256893483102995,0.0143110125904704,0.00570642691202131,0.00219910471457373,0.000592734960527156,1.94743337529751e-05,5.63993280335455e-07
0.614457831325301,0.0870850448736436,0.0996975195581524,0.0920997748367069,0.07899690740938,0.0643414544145005,0.029649102828692,0.0166501113405091,0.00671960123181954,0.00262094323561535,0.000717875062495502,2.45523167237974e-05,7.40193631572143e-07
0.618473895582329,0.0968660429984675,0.11178940420488,0.103685735136395,0.0892924392612957,0.0730196295930323,0.0340559321382625,0.0192790960295887,0.00787490800840983,0.00310879487237363,0.000865286518149208,3.08066938952183e-05,9.66806374392128e-07
0.622489959839357,0.107268794866042,0.124793163167446,0.116212626641541,0.10048312837415,0.0825015752216626,0.0389446540721654,0.0222244004832474,0.00918800749391033,0.00367113522663648,0.00103835263764562,3.84832349368642e-05,1.25720913910708e-06
0.626506024096385,0.118299742773841,0.138736106087039,0.129716786034931,0.112610831348373,0.0928310819672344,0.0443518240566971,0.0255142025379423,0.0106759307654167,0.00431734996099419,0.00124090450204291,4.78747597229745e-05,1.6281113731661e-06
0.630522088353414,0.12996406962284,0.153644603806904,0.144234165169442,0.125717658792911,0.104052779760018,0.0503157816679356,0.0291785056422241,0.0123571767778179,0.00505781835554571,0.0014772736551645,5.93295078120408e-05,2.10034092053874e-06
0.634538152610442,0.142265698917516,0.16954403728703,0.1598002698894,0.139845920688607,0.116212102698334,0.0568766959907999,0.0332492222642642,0.0142518147414689,0.00590400342283365,0.00175235036556842,7.32609053868542e-05,2.69980797088604e-06
0.63855421686747,0.155207294765848,0.186458745193884,0.176450096258157,0.155038068142768,0.129355249944908,0.0640766095122583,0.0377602589664735,0.0163815919910361,0.00686854900006415,0.00207164798516526,9.01589500408445e-05,3.45868479409794e-06
0.642570281124498,0.168790261879314,0.204411970139498,0.194218064114032,0.171336631383349,0.14352914238856,0.0719594802569967,0.0427476029836911,0.0187700475032237,0.00796538425474785,0.00244137397415319,0.000110603466698969,4.41684769725823e-06
0.646586345381526,0.183014745572894,0.223425803543829,0.213137947874844,0.188784153836095,0.158781374834891,0.0805712218488838,0.0482494101148433,0.0214426312102096,0.00920983605643049,0.00286850820779544,0.000135279525503512,5.6236372808078e-06
0.650602409638554,0.197879631765072,0.243521129093875,0.233242804509256,0.20742312212259,0.175160163479295,0.0899597411549091,0.054306093708864,0.0244268292421665,0.0106187496829205,0.00336088922921125,0.000164995355289261,7.14000464415502e-06
0.654618473895582,0.213382546977829,0.264717564772574,0.254564898591107,0.227295891811716,0.192714288404871,0.10017497313984,0.0609604144938433,0.0277522952159094,0.0122106183440931,0.00392730916382545,0.000200703135005217,9.0411250731644e-06
0.65863453815261,0.229519858336651,0.287033403430125,0.277135624350877,0.248444608751383,0.211493030836706,0.111268912529561,0.0682575709636325,0.0314509876671535,0.0140057220196395,0.00457761806543824,0.000243523100879301,1.14195773779124e-05
0.662650602409638,0.246286673570523,0.310485551869866,0.300985424636241,0.270911125801555,0.231546104872399,0.12329564184877,0.0762452899982288,0.0355573137006974,0.0160262761186646,0.00532283852101593,0.00029477147012682,1.43892069666242e-05
0.666666666666667,0.263676841011933,0.335089468420431,0.326143706691554,0.294736914783637,0.252923583396747,0.136311355364319,0.0849739173529829,0.0401082789056629,0.0182965904784085,0.00617529140121311,0.000355992753529935,1.80898145660883e-05
0.670682730923695,0.281682949596868,0.360859098965438,0.352638754663863,0.319962973455099,0.275675817876019,0.150374378428945,0.0944965076067381,0.0451436435512548,0.0208432392260865,0.0071487337062136,0.000428997110329544,2.26928409700902e-05
0.674698795180723,0.300296328864818,0.387806811401491,0.38049763874078,0.346629727311889,0.299853351714373,0.165545181681128,0.10486891311016,0.050706085041861,0.0236952420313849,0.00825850952156863,0.000515903490756998,2.84082521904039e-05
0.678714859437751,0.319507048958774,0.415943328494803,0.409746120823227,0.374776926014633,0.325506826841551,0.181886389515481,0.116149871422445,0.0568413665681439,0.0268842572768793,0.00952171516609493,0.000619189415503064,3.54928699328316e-05
0.682730923694779,0.339303920625228,0.445277659106293,0.440408556633724,0.404443534227921,0.3526868831871,0.199462782193988,0.128401090667023,0.0635985118424821,0.0304447876688808,0.0109573796832782,0.000741748358927726,4.4260440642606e-05
0.686746987951807,0.359674495214173,0.475817027754474,0.472507794158421,0.435667616655009,0.381444050681951,0.218341290921634,0.141687332174393,0.071029985752039,0.0344143988011554,0.0125866618986189,0.00088695583545804,5.5093793895401e-05
0.690763052208835,0.380605064679105,0.507566802485023,0.506065068318663,0.468486217043199,0.411828633413267,0.238590985160261,0.156076489712601,0.0791918807001747,0.038833951167737,0.0144330653374708,0.00105874543816535,6.84595093427761e-05
0.694779116465863,0.402080661577019,0.540530421015356,0.5410998917653,0.502935230927771,0.443890585542934,0.260283051401658,0.171639664532581,0.0881441083360526,0.0437478460976332,0.0165226723705358,0.00126169624689065,8.49255927413504e-05
0.698795180722891,0.424085059068411,0.574709315122066,0.577629941686396,0.53904927187481,0.477679378584039,0.283490762564826,0.18845123537634,0.0979505962923142,0.0492042860525021,0.0188843990265313,0.00150113321261228,0.000105182758136648
0.70281124497992,0.446600770917282,0.610102833238578,0.615670942516372,0.57686153097553,0.513243859613023,0.30828943712288,0.206588922510279,0.108679489460644,0.0552555496870826,0.0215502719827237,0.00178324233732694,0.000130070027771373
0.706827309236948,0.469609051491129,0.646708161229777,0.655236544431866,0.616403629336631,0.55063209997788,0.334756387001863,0.22613384475333,0.120403355233894,0.0619582820198545,0.0245557293128736,0.0021152027070415,0.000160605496947494
0.710843373493976,0.493089895760956,0.684520241309954,0.696338197516917,0.657705463303082,0.589891234044963,0.362970853226803,0.247170568369651,0.133199392030139,0.0693737999965251,0.0279399466373542,0.00250533770224969,0.000198023271638368
0.714859437751004,0.517022039301263,0.723531689069754,0.738985021477187,0.700795042141182,0.631067287508311,0.393013928219302,0.269787146587712,0.147149640287262,0.0775684136496685,0.0317461903801463,0.00296328800839312,0.000243817776495061
0.718875502008032,0.541382958290054,0.763732708577363,0.783183670780145,0.745698317901092,0.674204994766286,0.42496846357566,0.294075148391276,0.162341194975272,0.0866137629622231,0.0360221998902036,0.00350020938137812,0.000299796855119347
0.72289156626506,0.566148869508835,0.805111005518561,0.828938195095127,0.792439007169043,0.719347604850307,0.458918962074722,0.320129675102344,0.178866418515918,0.0965871704283262,0.0408206002280565,0.00412899849352158,0.000368145349018912
0.726907630522088,0.591294730342612,0.847651698339723,0.876249894904222,0.841038404410208,0.766536675369886,0.494951452580114,0.348049363141036,0.19682315282391,0.107572009169676,0.0461993474498623,0.00486455059678487,0.000451501153412788
0.730923694779116,0.616794238779891,0.891337227357281,0.925117172151888,0.891515186593742,0.815811853916751,0.533153346411931,0.377936371201871,0.216314928989321,0.119658086306475,0.05222220823731,0.00572405319641988,0.000553046115012029
0.734939759036145,0.642619833412682,0.936147261796597,0.975535375798042,0.943885208781752,0.867210646348739,0.573613273668158,0.409896349929383,0.237451172904844,0.132942041095955,0.0589592757192696,0.00672732043289386,0.000676614568314965
0.738955823293173,0.668742693436494,0.982058604722581,1.02749664213617,0.998161290353897,0.920768171351136,0.616420897875634,0.444038392007491,0.260347404902355,0.147527757135084,0.0664875233056326,0.00789717342692459,0.000826822813513271
0.742971887550201,0.695132738650339,1.02904509582382,1.08098972973479,1.05435299152901,0.97651690064942,0.661666707244136,0.480474960396012,0.285125431198688,0.163526787673476,0.0748913983005889,0.00925987245536119,0.00100922343311561
0.746987951807229,0.72175862945673,1.07707751201135,1.13599984885718,1.11246637983452,1.03448638422274,0.709441780684679,0.519321792253009,0.311913524658086,0.181058792793603,0.0842634569760012,0.0108456074980808,0.00123048904000886
0.751004016064257,0.748587766861678,1.12612346579271,1.19250848521095,1.17250378616352,1.09470295984193,0.759837526634146,0.560697775872555,0.340846592056123,0.200251986883308,0.0947050426590852,0.0126890544313681,0.00149863086310859
0.755020080321285,0.775586292474702,1.176147301381,1.25049321787562,1.23446355004813,1.15718944622964,0.812945392602555,0.604724797742978,0.372066324674028,0.221243594445337,0.106327008214852,0.0148300049443264,0.00182325852653249
0.759036144578313,0.802719088508815,1.22710998849848,1.30992753125248,1.29833975376622,1.22196481911242,0.86885654322611,0.651527556589525,0.405721328660321,0.244180311854109,0.119250484074081,0.0173140791240146,0.0022158884854663
0.763052208835341,0.829949777780538,1.27896901383322,1.37078062087801,1.36412194488664,1.28904386940695,0.927661504468623,0.701233341006841,0.441967231165347,0.269218772175074,0.133607692662224,0.0201935305936204,0.00269030987053436
0.767068273092369,0.857240723709887,1.33167827010682,1.43301719293768,1.43179484684611,1.35843684275258,0.989449771465029,0.753971767009107,0.480966757779817,0.296526009599518,0.149542809712164,0.0235281550962398,0.00326301798959996
0.771084337349398,0.884553030320384,1.38518794271058,1.49659725731377,1.50133805713804,1.43014905957266,1.05430937734371,0.809874471528348,0.522889776287413,0.32627991940977,0.167212872481498,0.0273863144933014,0.00395372747195637
0.775100401606426,0.91184654223905,1.4394443938669,1.56147591399674,1.57272573268091,1.50418051481525,1.12232642019815,0.869074757572459,0.567913301169255,0.358669708667828,0.186788734327963,0.0318460892877714,0.00478597904889781
0.779116465863454,0.939079844696405,1.49439004427169,1.62760313268561,1.6459262619205,1.58052545649178,1.19358454520319,0.931707186412954,0.616221452670487,0.393896332004739,0.208456064408264,0.0369965739817211,0.00578785628458096
0.783132530120482,0.966210263526478,1.54996325217344,1.69492352539915,1.72090192320654,1.6591719420981,1.26816437868576,0.997907111806495,0.668005363551198,0.43217290596826,0.232416390436535,0.0429393308258061,0.00699283124375758
0.78714859437751,0.993193865166791,1.60609818984326,1.76337611191507,1.79760852897042,1.74010137196801,1.34614291076437,1.06781015086238,0.723463025890207,0.473725094350411,0.258888181447301,0.0497900188005288,0.0084407611542208
0.791164658634538,1.01998545665837,1.66272471739013,1.83289407785076,1.87599505521618,1.82328799857314,1.42759282296528,1.14155158574885,0.782799069485311,0.518791455751983,0.28810796632931,0.0576802159660917,0.0101790616413726
0.795180722891566,1.04653858564575,1.71976825387429,1.90340452519435,1.9560032558221,1.90869841074572,1.51258175700494,1.21926568998206,0.846224462490834,0.567623743333235,0.320331482502866,0.0667594546026344,0.0122640861334229
0.799196787148594,1.07280554037694,1.77714964567161,1.97482821509079,2.03756726113516,1.99629099176253,1.60117152069854,1.30108497256166,0.91395612394659,0.620487145233619,0.355834847472416,0.0771974898006111,0.0147627456145206
0.803212851405622,1.0987373497035,1.83478503204028,2.04707930268297,2.12061316032469,2.08601535018803,1.6934172267115,1.38713933270299,0.986216436773858,0.677660452500793,0.394915744062015,0.0891868233064831,0.0177544080976058
0.807228915662651,1.12428378308044,1.89258570784126,2.12006506380365,2.20505856694591,2.17781172233385,1.78936635961485,1.47755511736735,1.06323264863634,0.739436139531616,0.437894607892936,0.102945505423503,0.0213331230573106
0.811244979919679,1.1493933505663,1.95045798336249,2.19368561330882,2.2908121671469,2.27161034514871,1.88905776643486,1.57245407320423,1.14523614677844,0.80612033997408,0.485115803043851,0.11872023853716,0.0256102226622287
0.815261044176707,1.17401330282311,2.00830304119641,2.26783361483897,2.37777324993627,2.36733079830915,1.99252056560293,1.67195218389306,1.23246159155088,0.878032698746403,0.536948768792387,0.136789806287004,0.0307173590266251
0.819277108433735,1.19808963111642,2.06601679011963,2.34239398178922,2.46583121891071,2.4648813142353,2.09977296891068,1.776158383201,1.32514589180413,0.95550607827202,0.59378911681316,0.157468852425008,0.03681004490598
0.823293172690763,1.22156706731524,2.1234897159225,2.41724356926498,2.55486508482406,2.56415805470928,2.21082101075887,1.88517313335857,1.42352700366359,1.03888609417945,0.656059654135202,0.18111203284169,0.0440717743150982
0.827309236947791,1.24438908389214,2.18060672913592,2.49225085679415,2.64474293836104,2.66504435272435,2.32565717865463,1.99908685759017,1.52784253238454,1.12853045254292,0.72421130246538,0.208118562927394,0.0527188094549739
0.831325301204819,1.26649789392313,2.23724700960153,2.56727562156211,2.73532140245957,2.76740991814295,2.44425893855944,2.11797821482085,1.63832811500745,1.22480805720944,0.798723879079413,0.238937180149679,0.0630057310645912
0.835341365461847,1.28783445108777,2.29328384783099,2.64216860193039,2.82644506350673,2.87111000568941,2.56658714831965,2.24191220371029,1.75521555938246,1.32809785183437,0.880106698272762,0.274071538202465,0.0752318607883325
0.839357429718875,1.30833844966909,2.34858448309884,2.71677115099434,2.91794588071274,2.97598454374884,2.6925843520202,2.37093808223541,1.87873071278997,1.43878735688788,0.968898945242241,0.314086043993794,0.0897486762254215
0.843373493975904,1.32794832455364,2.40300993821288,2.79091487992986,3.00964257294732,3.08185722238843,2.82217294769086,2.50508708805226,2.0090910308379,1.55727085705712,1.06566976611501,0.35961214169305,0.10696835177347
0.847389558232932,1.34660125123147,2.45641485090508,2.86442129087355,3.10133998230151,3.18853453895917,2.95525322036003,2.64436994381062,2.14650281454786,1.68394718910108,1.17101800851807,0.411355038578027,0.127373570844553
0.85140562248996,1.36423314579612,2.50864730178503,2.93710139907494,3.19282841361635,3.29580479957667,3.09170123199502,2.78877413046742,2.29115808053386,1.81921707426594,1.28557153643578,0.470100854931485,0.151528767014722
0.855421686746988,1.38077866494463,2.55954863879725,3.00875534405353,3.28388294919749,3.403437074718,3.23136655938616,2.93826091044313,2.44323102590917,1.96347993277719,1.40998603096355,0.536724164041769,0.180092962458201
0.859437751004016,1.39617120597755,2.60895329812267,3.07917198948755,3.37426273791231,3.51118010710768,3.37406987052579,3.09276208118482,2.602874046008,2.11713011062724,1.54494317473917,0.612195867628924,0.213834380642807
0.863453815261044,1.41034290679894,2.65668862146374,3.14812851155518,3.463710257842,3.61876117000015,3.51960032950006,3.25217643833368,2.77021325915596,2.28055244080157,1.69114810210368,0.697591325745756,0.253647015408414
0.867469879518072,1.42322464591634,2.70257466965166,3.2153899754428,3.5519505516376,3.72588487389798,3.66771281934989,3.41636592624089,2.94534348854278,2.45411705215616,1.84932597916732,0.794098627195221,0.300569338461448
0.8714859437751,1.43474604244081,2.74642403251335,3.28070889972845,3.63869043370391,3.83223191967461,3.81812497176683,3.58515145202592,3.12832264671513,2.63817332928685,2.02021755766163,0.903026845329471,0.355805319679109
0.875502008032128,1.4448354560869,2.78804163493479,3.34382480834231,3.72361766830954,3.93745779599781,3.97051399186775,3.75830833772107,3.31916546328892,2.8330429158256,2.20457352344052,1.02581407304388,0.420747916395645
0.879518072289157,1.45341998717267,2.82722453905649,3.40446376979925,3.80640011769579,4.04119141887484,4.12451326563801,3.93556138328889,3.51783649114798,3.0390116415558,2.40314743440937,1.16403496781641,0.497005155099491
0.883534136546185,1.46042547661966,2.86376174253573,3.46233792339208,3.88668485922972,4.14303371106268,4.27970873694448,4.11657951142767,3.72424232061659,3.25632024044699,2.61668701312958,1.31940746034686,0.586428876615936
0.887550200803213,1.46577650595294,2.89743397280937,3.51714499202681,3.96409727061949,4.24255611900652,4.43563504029561,4.30096996308917,3.93822292483132,3.48515371204619,2.84592352593805,1.49379818584531,0.691146137348365
0.891566265060241,1.46939639730107,2.92801347728997,3.56856778137462,4.03824008218164,4.33929906488672,4.59177137476393,4.48827201051215,4.15954205275433,3.72562916249337,3.09155894265691,1.68922608188893,0.813593146143177
0.895582329317269,1.47120721339611,2.95526380942699,3.61627366500792,4.10869239512107,4.43277033126894,4.74753710368549,4.67795015232042,4.38787657892545,3.9777819436064,3.35425052831429,1.90786345696477,0.956551458185444
0.899598393574297,1.47112975757361,2.97893961056373,3.65991405518053,4.17500866475454,4.52244337576355,4.90228706390796,4.86938675283342,4.62280471109799,4.24154988884405,3.63459247015024,2.15203366454903,1.12318593051858
0.903614457831325,1.46908357377264,2.99878638751976,3.69912385890472,4.23671764757788,4.60775557300933,5.05530656747343,5.06187408518513,4.86379294829667,4.51675542333009,3.93309408887638,2.42420431317258,1.31708365123316
0.907630522088353,1.46498694653576,3.01454028582742,3.73352091897008,4.29332131104579,4.6881063812016,5.20580607769033,5.2546057351311,5.11018167252375,4.80308530131274,4.25015412194245,2.72697469668783,1.54229266454992
0.911646586345381,1.45875690100904,3.02592785854998,3.76270543954152,4.34429370490075,4.762855430288,5.35291554057007,5.44666731953633,5.36116924726511,5.10006769823388,4.5860304976047,3.06305583297405,1.80335879984839
0.91566265060241,1.45030920294204,3.03266583060801,3.78625939596591,4.38907979285442,4.83132052885401,5.49567835157412,5.63702647046638,5.61579448505355,5.4070463557595,4.9408049409553,3.43524114426719,2.10535824018456
0.919678714859438,1.43955835868784,3.03446085853912,3.80374592840853,4.42709424339094,4.89277558661658,5.63304493653599,5.82452203254002,5.87291733456599,5.72315144642744,5.31434166571815,3.8463653871791,2.45392259246979
0.923694779116466,1.42641761520299,3.03100928561574,3.81470871893248,4.45772017842654,4.94644844933657,5.76386592448539,6.00785241773269,6.13119762499828,6.04726678972553,5.70623930738357,4.29924893233085,2.85525209411267
0.927710843373494,1.41079896004758,3.02199689224368,3.8186713516258,4.48030787852425,4.99151864285016,5.88688488890684,6.1855630581325,6.38907169169851,6.37799301312268,6.11577514284477,4.79662388712586,3.31611114330867
0.931726907630522,1.39261312138517,3.00709864156374,3.8151366553723,4.49417344332543,5.02711502280451,6.00073063271026,6.35603289323286,6.64472669217131,6.7136062095118,6.54184051767052,5.34103783261106,3.84379848983676
0.93574297188755,1.37176956798283,2.98597842017726,3.80358602885364,4.4985974058222,5.05231332656483,6.10390899087149,6.51745982418259,6.89607240550184,7.0520115963264,6.98286626288647,5.93473008556345,4.44608206771046
0.939759036144578,1.34817650921113,2.95828877391499,3.78347874736096,4.49282329905623,5.066133623638,6.19479412331577,6.66784506299252,7.14071029090126,7.39069163087619,7.43673672685093,6.57947437516438,5.13108546318069
0.943775100401606,1.32174089504416,2.92367063856817,3.75425125098559,4.47605617378931,5.06753766083173,6.27161926916125,6.80497629999991,7.3758995623426,7.72664798078095,7.90069087249593,7.27638061086957,5.90710923383795
0.947791164658634,1.29236841605949,2.88175306549883,3.71531641374877,4.4474610656505,5.05542609823786,6.33246693191165,6.92640960790379,7.59852001603404,8.05633668730592,8.37120869363485,8.02564698031329,6.7823655319417
0.951807228915663,1.25996350343819,2.83215294204552,3.66606279322121,4.40616141022273,5.02863563199458,6.37525846358129,7.02944999538672,7.80503132564929,8.37559579240547,8.84388098373249,8.8262519134081,7.76459849664047
0.955823293172691,1.22442932896485,2.7744747066392,3.60585386017325,4.35123740448848,4.98593599964294,6.39774301405015,7.11113051771409,7.99142849668058,8.67956462681417,9.31326024372817,9.67557343448313,8.8605553679527
0.959839357429719,1.18566780502754,2.70831005854296,3.5340272077869,4.2817243130106,4.92602686375034,6.39748581017654,7.16818984573113,8.15319314586692,8.96259387598206,9.77269023912644,10.5689210436293,10.0752638734176
0.963855421686747,1.14357958461786,2.63323766212789,3.44989373995085,4.19661071717832,4.84753456932566,6.37185572733656,7.19704818833959,8.28524024423616,9.21814545237462,10.2141114071962,11.4989624573538,11.4110596942876
0.967871485943775,1.09806406133087,2.54882284559595,3.3527368381491,4.09483670580264,4.74900877039799,6.318012114108,7.19378145680926,8.38185993273412,9.43868110593273,10.627838968948,12.4550242223004,12.8662931758871
0.971887550200803,1.04901936936516,2.45461729405979,3.24181150644389,3.97529200529726,4.62891892097373,6.23289082876897,7.15409355214069,8.43665398753197,9.61553859852964,11.0023102133505,13.4222413066093,14.4336262225064
0.975903614457831,0.996342383522824,2.3501587368877,3.11634349404239,3.83681404763256,4.48565062542393,6.11318944413119,7.07328664912117,8.44246647773149,9.73879415222058,11.3237969883005,14.3805261691681,16.0978076709547
0.979919678714859,0.939928719209442,2.23497062922083,2.97552839492621,3.67818597419952,4.31750184318628,5.95535157497175,6.9462293426788,8.39130812113642,9.79710975402434,11.5760789489334,15.3033223880426,17.8327873376362
0.983935742971887,0.879672732434102,2.10856182756842,2.81853072401139,3.49813457366943,4.12267894249283,5.75555027995955,6.76732251361504,8.27427380382716,9.77756376089634,11.7400725731469,16.1561015562922,19.5979941173069
0.987951807228916,0.815467519809396,1.97042625938517,2.64448296929539,3.29532815188222,3.89929259765601,5.50967048748757,6.53046276175276,8.08145268624696,9.66546309634276,11.7934103502311,16.8945546633506,21.3335604279217
0.991967871485944,0.747204918551412,1.82004258653381,2.452484619436,3.0683743317417,3.64535352426083,5.21329039221485,6.22900324494591,7.80183027214947,9.44413516358704,11.7099638740873,17.4624203833314,22.9542220476286
0.995983935742972,0.674775506479742,1.65687386253432,2.24160116619536,2.81581778104105,3.35876804642147,4.86166176638721,5.85571175222703,7.42318176682026,9.09469741802323,11.4593038196792,17.7888823665601,24.3415566548469
1,0.598068602017477,1.48036718349983,2.01086308117028,2.53613786608421,3.03733349006351,4.44968912713499,5.40272582858332,6.93195599719957,8.59580234244946,11.0060889412467,17.7854555192919,25.3341433207046


==> files/density_data.csv <==
"a","pi","delta_0","delta_0.05","delta_0.1","delta_0.2","delta_0.3","delta_0.4","delta_0.5","delta_0.8","delta_1","delta_1.25","delta_1.5","delta_1.75","delta_2","delta_2.5","delta_5","delta_10"
0,0.132440392135137,0.132440392135137,0.104840094957738,0.0808968186095763,0.0447438879428375,0.022723119379641,0.0108140208061028,0.00491592779434782,0.000396008186419898,6.89281309608945e-05,7.40997137683576e-06,7.68009319415692e-07,7.73535574448265e-08,7.61078379160286e-09,6.96873917961489e-11,2.40410341987997e-21,9.74117884948854e-43
0.019600632058446,0.133147859382086,0.133147859382086,0.1055034736179,0.0814885177149062,0.0451595846249661,0.0229792269687813,0.0109573594855631,0.00499086070870211,0.000404415555215049,7.06679803310934e-05,7.6343280716363e-06,7.95149683196867e-07,8.04805254642508e-08,7.95734170566956e-09,7.35781826911154e-11,2.66580948395711e-21,1.19137837074466e-42
0.039201264116892,0.133675661066645,0.133675661066645,0.106025549705392,0.0819720534305929,0.0455166802900611,0.023206374710344,0.0110873827568498,0.00505999192977281,0.000412435424864011,7.23524559741679e-05,7.8546986690335e-06,8.22120942747364e-07,8.36191476148024e-08,8.30827862482063e-09,7.75797408721197e-11,2.95195336507022e-21,1.45509827733809e-42
0.0588018961753381,0.134026079324683,0.134026079324683,0.106407717621932,0.082348185077501,0.045815248008364,0.0234044266894457,0.0112039456085417,0.00512322017156916,0.000420051839093139,7.39780188853564e-05,8.07062297782746e-06,8.48870329395295e-07,8.67639849049176e-08,8.66309183072691e-09,8.16895330083141e-11,3.26444004543305e-21,1.77481774748008e-42
0.0784025282337841,0.134153524332862,0.134153524332862,0.106613333664449,0.0825882092948805,0.0460389387665867,0.0235648410250577,0.0113028702832606,0.0051785958205505,0.000427096114749449,7.55140766307152e-05,8.27866655545684e-06,8.75029705272519e-07,8.98770986455517e-08,9.01800732781974e-09,8.58737250729617e-11,3.60399103207317e-21,2.16118029652751e-42
0.0980031602922301,0.134079671522215,0.134079671522215,0.106659120098869,0.0827046913449069,0.0461943270077861,0.0236907657756468,0.0113855646291309,0.00522671825904315,0.000433607143734793,7.69664070923487e-05,8.47933511289267e-06,9.00642251416615e-07,9.2962260651058e-08,9.37338223578312e-09,9.01368276471245e-11,3.972892228409e-21,2.6277032229277e-42
0.117603792350676,0.133848984997704,0.133848984997704,0.106580011747505,0.0827243826275635,0.0462959796569598,0.0237894815677176,0.0114554379246453,0.00526911234648011,0.000439702090686675,7.83548357801038e-05,8.67470075591712e-06,9.25919288624747e-07,9.60407631398506e-08,9.73135609946952e-09,9.45008097369588e-11,4.37442687267547e-21,3.19119190804766e-42
0.137204424409122,0.13346698553821,0.13346698553821,0.106380041540579,0.0826501314865333,0.0463451761602454,0.0238614857156954,0.0115126537795768,0.00530581925201125,0.000445376458076076,7.96777424603811e-05,8.86449153504546e-06,9.50824952408734e-07,9.91085569867682e-08,1.00915302682504e-08,9.89635840282101e-11,4.81107538599876e-21,3.87111572914202e-42
0.156805056467568,0.132898321539674,0.132898321539674,0.106030649615492,0.0824594507605158,0.0463289727636277,0.0238999426803594,0.0115538325005432,0.00533524440090382,0.000450487617979093,8.09086791357531e-05,9.04565525147267e-06,9.75023053219958e-07,1.02130057941912e-07,1.04502712715588e-08,1.03490902753035e-10,5.28384462075558e-21,4.68928104971026e-42
0.176405688526014,0.13217853186181,0.13217853186181,0.105559778992145,0.0821737506997637,0.0462590370319504,0.0239106851627527,0.0115817043257783,0.00535860777200125,0.000455128721793222,8.20633015332537e-05,9.21981098231305e-06,9.98676847018397e-07,1.05121557576393e-07,1.08092082642421e-08,1.08099757311868e-10,5.79633793507e-21,5.67377558257107e-42
0.19600632058446,0.131342954887792,0.131342954887792,0.104995322884792,0.0818144873882425,0.0461471554600556,0.023899654009209,0.0115990737777201,0.00537717352483326,0.000459399014596483,8.31586232211535e-05,9.38876425424836e-06,1.02197320640388e-06,1.08102173789227e-07,1.11702948315687e-08,1.12811063553327e-10,6.35275034019965e-21,6.85871056609135e-42
0.215606952642906,0.130399578622783,0.130399578622783,0.104343399324583,0.0813862173072353,0.0459956574227421,0.0238679298697577,0.0116064042995531,0.00539112845882817,0.000463307597279368,8.41955507735283e-05,9.55252972294719e-06,1.04490687044411e-06,1.11070982527163e-07,1.15334419542669e-08,1.17625698364637e-10,6.95654221996296e-21,8.28392856363525e-42
0.235207584701352,0.129329944269553,0.129329944269553,0.103588967870015,0.0808769957729945,0.0457975475633402,0.0238117541226427,0.0116018053754848,0.00539956540104894,0.000466769296843716,8.515781134453e-05,9.70916447183908e-06,1.06725735564938e-06,1.14004054517287e-07,1.1896158155442e-08,1.22519787026803e-10,7.60989315849705e-21,9.99502100108977e-42
0.254808216759798,0.128173466431759,0.128173466431759,0.102763329705971,0.0803110483110043,0.0455662985272248,0.02373800203885,0.0115885632041603,0.00540398417397284,0.000469906311055813,8.60668635824646e-05,9.86101127658471e-06,1.08927331815152e-06,1.16927352863036e-07,1.22611346415026e-08,1.27522373837263e-10,8.31840058432127e-21,1.20505595692176e-41
0.274408848818244,0.126954620724359,0.126954620724359,0.101885920263208,0.0797034135723913,0.0453102671550262,0.0236509330753281,0.0115687105401162,0.00540531084495134,0.000472793630826311,8.69358301711291e-05,1.00095002749329e-05,1.1111070869695e-06,1.19856966362833e-07,1.26300752086803e-08,1.32653247625178e-10,9.08766783717605e-21,1.45205163381462e-41
0.29400948087669,0.125682773278561,0.125682773278561,0.100964113780964,0.0790597450241978,0.0450325308173669,0.023552079350372,0.0115429596115666,0.00540386063488418,0.000475454341306541,8.77684633483845e-05,1.01550062854929e-05,1.13279632120616e-06,1.22796872284396e-07,1.30034344319608e-08,1.37919681487232e-10,9.92297550492824e-21,1.74877431523216e-41
0.313610112935136,0.12436122284099,0.12436122284099,0.100000434855207,0.0783819173180511,0.0447340349595547,0.0234418681235761,0.0115114858306902,0.00539969950535898,0.000477890066125883,8.85646008755369e-05,1.02974569056265e-05,1.15432932328772e-06,1.25745749827138e-07,1.33811116215742e-08,1.43323230976986e-10,1.08296240324278e-20,2.10507444048214e-41
0.333210744993582,0.123021647535624,0.123021647535624,0.0990202608285662,0.0776897425699098,0.044425990273309,0.0233261201031439,0.0114771198530934,0.00539414193998171,0.000480213666019759,8.93447774192972e-05,1.04391970685373e-05,1.17596650722936e-06,1.28732039890288e-07,1.37661862569049e-08,1.48899850256082e-10,1.1816045822405e-20,2.5333108121377e-41
0.352811377052028,0.121678288570708,0.121678288570708,0.0980350200584605,0.0769921559085983,0.0441134638176683,0.0232074698585106,0.0114411439330601,0.00538778363849482,0.000482476345537925,9.01183375097039e-05,1.05813043905851e-05,1.1978299726885e-06,1.31769526696268e-07,1.416022283326e-08,1.54670300966108e-10,1.28903868772291e-20,3.04820726537431e-41
0.372412009110474,0.120340713659153,0.120340713659153,0.0970524167343047,0.0762951999305364,0.0437999020701004,0.0230877185214788,0.0114044387676963,0.00538103553819247,0.000484713898904414,9.08918844495509e-05,1.0724554382344e-05,1.22000984577396e-06,1.34868726632453e-07,1.45644627935671e-08,1.60652517850585e-10,1.4061371218306e-20,3.66748585372062e-41
0.39201264116892,0.119036279547311,0.119036279547311,0.0960945458593809,0.0756162650116259,0.0434953060167439,0.022972143200636,0.0113696123683754,0.00537512842935142,0.000487037265174749,9.16862723155321e-05,1.0871427543446e-05,1.2427929101346e-06,1.38062203390182e-07,1.49825634327379e-08,1.66891959698451e-10,1.53411058826287e-20,4.4132616138675e-41
0.411613273227366,0.117778297671379,0.117778297671379,0.0951722395855119,0.0749639383620292,0.0432046815322373,0.022863419085125,0.0113380029339226,0.00537070127234541,0.000489506065361033,9.25129842697592e-05,1.10233364216216e-05,1.26634886307781e-06,1.41370081879466e-07,1.54168961163814e-08,1.73421308371578e-10,1.67419032313289e-20,5.3121467547513e-41
0.431213905285812,0.116573191254246,0.116573191254246,0.094290800836964,0.07434248130978,0.0429305754913492,0.0227629384309579,0.0113103216639526,0.00536810043624465,0.000492154485128037,9.33788561546583e-05,1.11811643875077e-05,1.29078956883302e-06,1.44806382216861e-07,1.58692079620281e-08,1.80267313722099e-10,1.82768131486655e-20,6.39628697785616e-41
0.450814537344258,0.115429685899879,0.115429685899879,0.0934574172457647,0.0737576591727784,0.0426764246375228,0.0226725770162993,0.011287525985164,0.00536779206745197,0.000495028533657667,9.42930805359089e-05,1.13460950829165e-05,1.31626382236209e-06,1.48389548270685e-07,1.63417654321592e-08,1.87463590635921e-10,1.99609649390025e-20,7.70497497230979e-41
0.470415169402704,0.11439874627013,0.11439874627013,0.0927135366969832,0.073242324794126,0.0424613959760237,0.0226025985118944,0.0112747648455253,0.00537224312036753,0.000498360876163695,9.53006848686479e-05,1.15236677360523e-05,1.34343099955952e-06,1.52196212504614e-07,1.68433167574236e-08,1.95120004826078e-10,2.18196366663261e-20,9.28965203564546e-41
0.49001580146115,0.113467735132347,0.113467735132347,0.0920491731746481,0.072788787791183,0.0422812558792841,0.0225508660849733,0.0112710296574252,0.00538100013427322,0.000502117108328454,9.63961279176808e-05,1.17133846997142e-05,1.37225605645597e-06,1.56225436689175e-07,1.73741525379589e-08,2.03251629095547e-10,2.38704643629124e-20,1.12092106718963e-40
0.509616433519597,0.112638597794657,0.112638597794657,0.0914661424669521,0.0723986687592336,0.0421371557171241,0.0225181034027379,0.0112767361817643,0.00539428732446509,0.000506325529255901,9.75858579891935e-05,1.19162008318614e-05,1.40287402770032e-06,1.60495691247692e-07,1.79367341800615e-08,2.11899533338942e-10,2.61359294123533e-20,1.35367480024311e-40
0.529217065578042,0.111918460289087,0.111918460289087,0.0909704780604819,0.072076936021148,0.0420322073348409,0.0225060891217894,0.0112928325930839,0.00541258574907991,0.000511039269594222,9.88812214581992e-05,1.21336891123258e-05,1.43549550118892e-06,1.65034465143207e-07,1.85345802902232e-08,2.21118768765093e-10,2.86427473078662e-20,1.6362637120832e-40
0.548817697636488,0.111379043293538,0.111379043293538,0.0906207924630915,0.0718702768170022,0.041993922593744,0.0225297060066392,0.0113268624097081,0.00543954744720073,0.00051661378115684,0.000100352460503802,1.23747142044515e-05,1.47120184771341e-06,1.69970357361144e-07,1.91826854334241e-08,2.31104541342297e-10,3.14397192833405e-20,1.98097739057859e-40
0.568418329694935,0.110978289990731,0.110978289990731,0.0903832645559946,0.0717521812069368,0.042007175210469,0.0225810329286253,0.0113749409068446,0.00547335400170942,0.000522890184928731,0.000101970609966526,1.26360193165687e-05,1.50964723794355e-06,1.75268760032283e-07,1.98778241074407e-08,2.41837776462244e-10,3.45521786850478e-20,2.40125635842298e-40
0.588018961753381,0.110717052190622,0.110717052190622,0.0902589197631728,0.0717237252151414,0.0420729004834467,0.0226607366428471,0.011437486996059,0.00551424739652068,0.000529903676305531,0.000103744229391413,1.29189531910216e-05,1.55103154947801e-06,1.8095799717838e-07,2.06238728085225e-08,2.53385490588699e-10,3.80201787460971e-20,2.91433503272496e-40
0.607619593811827,0.110600440394791,0.110600440394791,0.0902522620630229,0.071788755497668,0.0421936682913823,0.0227703706202827,0.0115153709804831,0.00556268940939061,0.000537711384561019,0.000105686310607582,1.32254428924302e-05,1.59562798043247e-06,1.87075495397642e-07,2.14258202094416e-08,2.65830740119231e-10,4.18908071103121e-20,3.54165523603949e-40
0.627220225870273,0.11071633568243,0.11071633568243,0.0904354211857553,0.0720049771237685,0.0424037847287926,0.0229286603401518,0.0116181708808302,0.00562335993849059,0.000546781782079478,0.000107891201928022,1.35676811863505e-05,1.64495931270777e-06,1.93806586550195e-07,2.23057688025104e-08,2.79473840995418e-10,4.62525634078823e-20,4.31306092846739e-40
0.646820857928719,0.11099391055458,0.11099391055458,0.0907510454785822,0.0723271263617004,0.0426770664771407,0.0231217054184905,0.0117389752617614,0.00569297864626501,0.000556815661642339,0.000110302644979482,1.39390647970057e-05,1.69828775755168e-06,2.01072539357594e-07,2.32557065236472e-08,2.94245431523669e-10,5.11429161809557e-20,5.2601424536385e-40
0.666421489987165,0.111435667792317,0.111435667792317,0.0912015724842959,0.072757458832686,0.0430152167713732,0.0233506333619117,0.0118784625590697,0.005771927205041,0.000567866784111372,0.00011293366962291,1.43416547052924e-05,1.755921173008e-06,2.08917399336355e-07,2.42817228654621e-08,3.10252944356493e-10,5.66334197547753e-20,6.42461395008041e-40
0.686022122045611,0.112049559103927,0.112049559103927,0.0917939124451991,0.0733018100578523,0.0434220713990534,0.0236177396460547,0.0120379114312873,0.00586088230723389,0.000580019180808218,0.000115803535463082,1.4778343335554e-05,1.81827520777726e-06,2.17398890889293e-07,2.53916149009764e-08,3.27629470251009e-10,6.28088657448037e-20,7.8588216309652e-40
0.705622754104057,0.112919040322176,0.112919040322176,0.092596917520447,0.0740155498923536,0.0439308951718366,0.0239413751112328,0.012226809584504,0.00596453031228343,0.000593757815484767,0.000119012147375206,1.52624177475711e-05,1.88705828013979e-06,2.26731119145934e-07,2.66116769039449e-08,3.46753698489829e-10,6.98136282096698e-20,9.63471609330073e-40
0.725223386162503,0.1139634742483,0.1139634742483,0.0935450160676227,0.0748467102849977,0.0445113784743625,0.0243053190931433,0.012437028492537,0.00607898364886199,0.000608720318408418,0.000122490452706729,1.57856473469199e-05,1.9613381898338e-06,2.36813477255033e-07,2.79315885943896e-08,3.67536706962805e-10,7.77143005479808e-20,1.18293773911423e-39
0.744824018220949,0.115183748230085,0.115183748230085,0.0946393617336802,0.0757965585976536,0.045164692722974,0.0247104461906666,0.0126691399680841,0.00620458480355689,0.000624961525591162,0.000126252565673077,1.63504037249168e-05,2.04148729107743e-06,2.47701548941046e-07,2.93593242759928e-08,3.90128216323137e-10,8.66340666167525e-20,1.4544938093386e-39
0.764424650279395,0.116591537428332,0.116591537428332,0.0958899842258806,0.076873482285165,0.0458962678416218,0.0251599714251583,0.0129249221222905,0.00634227063595857,0.000642597543547359,0.000130325224299799,1.69607425075131e-05,2.12809578905896e-06,2.59478468317519e-07,3.09062825509481e-08,4.14728900352426e-10,9.67223310487467e-20,1.79106836341628e-39
0.784025282337841,0.118257154086475,0.118257154086475,0.0973552247378531,0.078124669546356,0.046734785609897,0.0256699056007095,0.0132127527361908,0.00649622992160159,0.000662078389043301,0.000134803547584836,1.76297361642321e-05,2.22290158766271e-06,2.72369517148619e-07,3.26010852563411e-08,4.41779755200263e-10,1.08205511051081e-19,2.21002415469957e-39
0.803625914396287,0.120099056365954,0.120099056365954,0.0989685159030567,0.0794971592419491,0.047649123455265,0.0262234711156329,0.0135241649170901,0.00666238587151874,0.000683017043947822,0.000139613025849755,1.83484145088538e-05,2.32488286889852e-06,2.8626447353115e-07,3.443254486445e-08,4.71193290661718e-10,1.21205906519323e-19,2.7304464006527e-39
0.823226546454733,0.122116237717626,0.122116237717626,0.100729458814585,0.0809909839122268,0.0486397378569755,0.0268211707973987,0.0138595540694929,0.00684100371429876,0.000705464750910592,0.000144767877336522,1.91193410933176e-05,2.43446518100351e-06,3.01229884633962e-07,3.64105999702195e-08,5.03169182707254e-10,1.359314145466e-19,3.37747341787502e-39
0.842827178513179,0.124323477988234,0.124323477988234,0.102650686572001,0.0826166641194015,0.0497133981676527,0.0274669983334029,0.0142211255686788,0.00703324562785912,0.000729566713975336,0.000150301871554898,1.99477177533738e-05,2.55241902133014e-06,3.17376357943392e-07,3.8550717319605e-08,5.37990845400671e-10,1.52637696577251e-19,4.18307969359855e-39
0.862427810571625,0.126773397085466,0.126773397085466,0.104776155172998,0.084409995414763,0.0508921638340369,0.0281734422082658,0.0146155083904613,0.00724247467037113,0.00075570091027863,0.00015629742090614,2.08453287846847e-05,2.68037537203212e-06,3.34924046848055e-07,4.08820187480975e-08,5.76143913711368e-10,1.71671820319413e-19,5.18914228308915e-39
0.882028442630071,0.129389492059043,0.129389492059043,0.10704316951007,0.0863209082435956,0.0521463944905743,0.0289244111193965,0.0150345275431054,0.00746472972836133,0.000783485173391595,0.000162680364928326,2.18031974258105e-05,2.81731344794051e-06,3.53764289408624e-07,4.33938422292086e-08,6.17565425837703e-10,1.93255616213194e-19,6.44304140548913e-39
0.901629074688517,0.132168988303403,0.132168988303403,0.109449842245931,0.0883482199177891,0.0534758052210286,0.029720000841944,0.0154783734683151,0.0077001798502154,0.000812963967602564,0.000169464268771724,2.28239760503154e-05,2.96370106025968e-06,3.73973931420352e-07,4.60981562951788e-08,6.62513371052839e-10,2.17733329279849e-19,8.00655964815669e-39
0.921229706746963,0.135128086278154,0.135128086278154,0.112010006592021,0.0905034445525363,0.0548878074210966,0.030564592631024,0.0159494738304098,0.00795011027330855,0.000844301021506047,0.000176687834847128,2.39137630327003e-05,3.12046363334397e-06,3.95689177060957e-07,4.90144923860645e-08,7.11363903518898e-10,2.45529232077093e-19,9.95832893533171e-39
0.940830338805409,0.138299574099105,0.138299574099105,0.11475131249395,0.0928093155460803,0.0563966864824595,0.0314664364517871,0.0164522975487134,0.00821683549532647,0.000877773546319864,0.00018441417994223,2.50820884951358e-05,3.28899347247724e-06,4.19108210696214e-07,5.21704542825433e-08,7.64624406650766e-10,2.77166446408769e-19,1.23989853640091e-38
0.960430970863855,0.141616340458429,0.141616340458429,0.117618546637366,0.0952215703269514,0.0579760472660554,0.0324111037402738,0.0169794672134976,0.00849675978396965,0.000913029837060902,0.000192574723446519,2.6320660204462e-05,3.46836029508077e-06,4.44135486783469e-07,5.55574156955641e-08,8.22283919199681e-10,3.13036810725618e-19,1.5445541390579e-38
0.980031602922301,0.145073908195822,0.145073908195822,0.12060834952091,0.0977377928111968,0.059624813685091,0.0333982336106536,0.0175309310065907,0.00878993182681903,0.00095010339630439,0.000201181328887995,2.76320610531099e-05,3.65905399928109e-06,4.70856098196917e-07,5.91892547669267e-08,8.8466502186502e-10,3.53698799118248e-19,1.92487947827147e-38
0.999632234980747,0.148687151967422,0.148687151967422,0.123733451812478,0.100368608663187,0.0613498713360051,0.0344319297883656,0.0181089842546702,0.00909757955372249,0.000989156387125447,0.000210273358277442,2.90227104968191e-05,3.86208315380568e-06,4.99423659484674e-07,6.30887462210642e-08,9.52234921127923e-10,3.99834209286268e-19,2.40000495222579e-38
1.01923286703919,0.152468979548891,0.152468979548891,0.127004995023972,0.103123394294599,0.0631573931984614,0.0355159265190938,0.0187157450486943,0.00942085101935195,0.00103034571082457,0.000219889629763473,3.04990687195073e-05,4.07848003409585e-06,5.29997650674154e-07,6.72798229848227e-08,1.02549434753547e-09,4.52220485147838e-19,2.99395075080023e-38
1.03883349909764,0.156364712073495,0.156364712073495,0.13037780945868,0.105965794774119,0.0650255361069262,0.0366382007999874,0.0193450276525527,0.00975671490590683,0.00107337179823787,0.000229971728912321,3.20541593993405e-05,4.30748988158081e-06,5.62507064950377e-07,7.17574486162944e-08,1.10451506198753e-09,5.11528362827228e-19,3.73530759935186e-38
1.05843413115608,0.16036820520287,0.16036820520287,0.133847055481837,0.108892122657583,0.0669523692373513,0.0377978756286241,0.0199964937912544,0.0101050707227391,0.00111825193095209,0.000240528429607442,3.36902682874311e-05,4.54959203275722e-06,5.97041172899356e-07,7.65369938869822e-08,1.18968579945755e-09,5.78644021119044e-19,4.66047683973986e-38
1.07803476321453,0.164489248435289,0.164489248435289,0.137421185697818,0.111909500132263,0.0689426046128401,0.0389978238369267,0.0206717897281326,0.0104668217477861,0.00116511518211109,0.00025159274279688,3.54131268377627e-05,4.80574111612887e-06,6.33753411928318e-07,8.16423582462241e-08,1.28154140166891e-09,6.54625546366599e-19,5.81532599104582e-38
1.09763539527298,0.168722909985079,0.168722909985079,0.141096374484532,0.115015068217982,0.0709948289062385,0.0402374683308004,0.0213707418436011,0.010841954793567,0.00121399069877479,0.000263176493930914,3.72255714812692e-05,5.0765139290021e-06,6.72749885316365e-07,8.70917414066755e-08,1.38054414313556e-09,7.40613666764442e-19,7.25663149517629e-38
1.11723602733142,0.173028916016563,0.173028916016563,0.144839196469407,0.118181804237303,0.0730926716120576,0.0415077327363834,0.0220886516689791,0.0112281561880035,0.00126464882925821,0.000275235325392439,3.91224966058735e-05,5.36140829058987e-06,7.13994791096868e-07,9.28851949614572e-08,1.48688042388123e-09,8.37719420432349e-19,9.05324269214422e-38
1.13683665938987,0.177399539136307,0.177399539136307,0.148643365331796,0.12140474490221,0.0752333023597564,0.0428071728008904,0.0228248527951396,0.0116251474105607,0.00131708469643093,0.000287773248766354,4.11055931751626e-05,5.66084614316154e-06,7.57574982960331e-07,9.90387590202593e-08,1.60099862777971e-09,9.47315439410421e-19,1.12917804756081e-37
1.15643729144832,0.181834905823135,0.181834905823135,0.152509156944387,0.124684272056035,0.0774171863965704,0.0441362111271397,0.0235796705293363,0.0120331536021302,0.00137135037424041,0.00030080678970002,4.3178370277827e-05,5.9755074132721e-06,8.03613408660025e-07,1.05573483385473e-07,1.72344268187779e-09,1.070980629505e-18,1.40802919082299e-37
1.17603792350676,0.186316591013554,0.186316591013554,0.156421273056354,0.128008023576176,0.0796368633680117,0.0454907456788401,0.024351010309895,0.0124511641048689,0.00142735716659992,0.000314321692690557,4.53399542658274e-05,6.305473902034e-06,8.52154279025063e-07,1.12500387267268e-07,1.85460844740583e-09,1.21036991733488e-18,1.75513446933341e-37
1.19563855556521,0.190819709837362,0.190819709837362,0.160358926455266,0.131359092221042,0.0818819802603979,0.0468649859745436,0.0251358551380101,0.0128776875006172,0.00148495850703816,0.000328290641529488,4.75875490370752e-05,6.65055828172497e-06,9.03205787798581e-07,1.19825875779751e-07,1.99482614278489e-09,1.36726297861534e-18,2.18678738863455e-37
1.21523918762365,0.195335181338477,0.195335181338477,0.164314542285766,0.13473133779833,0.0841488267983918,0.0482569049573459,0.0259331864370685,0.0133122462950106,0.00154412165878844,0.000342711113378208,4.99219032417304e-05,7.0110653012759e-06,9.56843105530209e-07,1.27565355431402e-07,2.14458570058567e-09,1.5437306438457e-18,2.72325470717704e-37
1.2348398196821,0.199848510542953,0.199848510542953,0.168275957152687,0.138114829780654,0.0864312911018773,0.0496630792946118,0.0267412255191463,0.0137539681097535,0.00160476675062983,0.00035757000455788,5.23422199306593e-05,7.3870855305281e-06,1.01311316491892e-06,1.35730697831456e-07,2.30433155809659e-09,1.7420242756207e-18,3.38948075380355e-37
1.25444045174055,0.204334572782813,0.204334572782813,0.172222000701431,0.141492198747368,0.0887185485491927,0.0510773451844943,0.0275567009637076,0.0142012042752064,0.00166672063755336,0.00037283310237144,5.48445697910795e-05,7.77826500229739e-06,1.07200220398232e-06,1.44325779877188e-07,2.47438356132331e-09,1.96452415350648e-18,4.21598031070577e-37
1.27404108379899,0.208783784676682,0.208783784676682,0.17614453123856,0.144856721536908,0.091006377796973,0.0524972992847922,0.0283783482360058,0.0146533292980061,0.00172992662055833,0.000388491769855489,5.74287156653682e-05,8.18476692313045e-06,1.13356746119942e-06,1.53364102474353e-07,2.65523552128132e-09,2.21398419489334e-18,5.24056303508212e-37
1.29364171585744,0.213186164775234,0.213186164775234,0.180035039074852,0.148201345740128,0.0932903170740431,0.0539203802832893,0.0292048071685323,0.0151096631843094,0.00179431996577428,0.000404535388964864,6.00941106864078e-05,8.60671132909406e-06,1.19786093830416e-06,1.62858661408034e-07,2.84738646321352e-09,2.49344043960204e-18,6.50975529357645e-37
1.31324234791588,0.217507981596074,0.217507981596074,0.183864904802582,0.15150242121387,0.095555401147889,0.0553379239260105,0.0300313947892235,0.0155677980150143,0.00185962779315252,0.000420906030261083,6.28331238802239e-05,9.04319900413159e-06,1.26479274483933e-06,1.728032615114e-07,3.05101057889783e-09,2.80593374524198e-18,8.0798873986336e-37
1.33284297997433,0.221726374773727,0.221726374773727,0.187614595602642,0.154743699763966,0.0977912252041948,0.0567438441376526,0.0308547931871587,0.0160260159044144,0.00192565350046093,0.000437562154679334,6.56404225486087e-05,9.49364341825227e-06,1.33431480516861e-06,1.83197265083575e-07,3.26638210329695e-09,3.15487242268729e-18,1.00200970972811e-36
1.35244361203278,0.225845765370286,0.225845765370286,0.191287609327278,0.157927883956376,0.0999993028207262,0.0581389365245711,0.0316754077300534,0.0164845231264516,0.00199242827415021,0.000454513507290188,6.85182909108657e-05,9.9585516609137e-06,1.40653220819695e-06,1.94061093462786e-07,3.49415928459105e-09,3.54436654920925e-18,1.24162654529831e-36
1.37204424409122,0.229855976452051,0.229855976452051,0.194875081641138,0.161047471030568,0.102174685546455,0.0595202388953234,0.0324915957150425,0.0169424596370227,0.00205985429564204,0.000471740419449755,7.14645935224039e-05,1.04377934505505e-05,1.48146130010652e-06,2.05403204702977e-07,3.73480269088881e-09,3.97873220485838e-18,1.53730238442046e-36
1.39164487614967,0.23370072347228,0.23370072347228,0.198328984896736,0.164062532302397,0.104291774191502,0.0608727127412315,0.0332950963424538,0.0173955009297196,0.00212740764305007,0.000489124922161952,7.44621792536586e-05,1.09290301643288e-05,1.55880341538677e-06,2.17188269238109e-07,3.98798058642163e-09,4.46181128443789e-18,1.90146362085526e-36
1.41124550820811,0.237369605868886,0.237369605868886,0.201640080988251,0.166965101979195,0.106345127618555,0.0621929907685951,0.0340839803515932,0.0178426030801183,0.00219495552126226,0.00050663745097691,7.75070758159642e-05,1.14318191665066e-05,1.6385254132893e-06,2.29417376446979e-07,4.25401682447411e-09,4.99848601199256e-18,2.3495112891986e-36
1.43084614026656,0.240878501152911,0.240878501152911,0.204821440874409,0.169765674445957,0.108341044313867,0.0634845590266837,0.034860066903971,0.0182846802070758,0.00226260432334994,0.000524303392459606,8.06036746855906e-05,1.19469472727479e-05,1.72077027042822e-06,2.42116358368603e-07,4.53370492236714e-09,5.5946593000434e-18,2.90051376620131e-36
1.45044677232501,0.244217953822416,0.244217953822416,0.207864625575604,0.172456939974459,0.110274489208285,0.0647442775578865,0.0356215442476664,0.0187207455434607,0.00233022639739374,0.000542094077037931,8.37480970248834e-05,1.24739834788943e-05,1.80550719451113e-06,2.55286926000892e-07,4.82740698407851e-09,6.25626914822343e-18,3.57749423441066e-36
1.47004740438345,0.24730813124838,0.24730813124838,0.21070120397757,0.174981738896295,0.112108450917369,0.0659501717194481,0.0363562037763609,0.0191443299660357,0.00239700468242476,0.000559819363458774,8.69113134038216e-05,1.30087222642367e-05,1.89215544574542e-06,2.68852620653716e-07,5.13399968702776e-09,6.98776777086702e-18,4.40721475693912e-36
1.4896480364419,0.25016089834283,0.25016089834283,0.213340678317618,0.177347473034415,0.113847073930776,0.0671043535028636,0.0370650456683057,0.019555882818918,0.00246297425080351,0.000577485912772474,9.00944219153243e-05,1.35514055707e-05,1.9807726244726e-06,2.82826564955916e-07,5.45403581839935e-09,7.79617765677902e-18,5.42337592669991e-36
1.50924866850034,0.25279997400704,0.25279997400704,0.215802708462786,0.17957002640391,0.115499993390451,0.0682121954340544,0.0377508830804709,0.0199568156959575,0.00252829313676996,0.000595129444654622,9.33030966992904e-05,1.41029709015177e-05,2.07151939300965e-06,2.97236876369504e-07,5.7883755282351e-09,8.68963542593873e-18,6.66732721399856e-36
1.52884930055879,0.25521764381316,0.25521764381316,0.218080173161668,0.181643039752084,0.117062587301841,0.0692706769066066,0.0384118977149902,0.020346098360342,0.00259281214779374,0.000612713648093294,9.65317736698161e-05,1.46626662496479e-05,2.164309942173e-06,3.12076632736545e-07,6.13721707391012e-09,9.67603560273558e-18,8.18860463808123e-36
1.54844993261724,0.257312699376197,0.257312699376197,0.220085956557593,0.183493435391822,0.118487117368769,0.0702511909923258,0.0390320416211272,0.0207151407657986,0.00265540969035546,0.000629970954881782,9.97381641050637e-05,1.52241181162336e-05,2.25822266266286e-06,3.27217611318599e-07,6.49835041481864e-09,1.07599490609835e-17,1.00434955715395e-35
1.56805056467568,0.259126628416369,0.259126628416369,0.221854773398688,0.185149523965899,0.119791070663945,0.0711636555241737,0.0396165881142754,0.02106662358667,0.0027163912092507,0.000646969483782409,0.000102932554582479,1.57888914071171e-05,2.3535008856969e-06,3.42698644108212e-07,6.87282151751153e-09,1.19515235211394e-17,1.23043925855632e-35
1.58765119673413,0.260686767815417,0.260686767815417,0.223409348850156,0.18662971269356,0.120985654681369,0.0720143302057527,0.0401688123929881,0.0214021844053656,0.00277593451309605,0.000663747939348972,0.0001061207357254,1.63578887544575e-05,2.45029340015872e-06,3.58545455200878e-07,7.26144621063242e-09,1.32614937615351e-17,1.50588423201977e-35
1.60725182879257,0.261988106162538,0.261988106162538,0.224744748813748,0.187929353711003,0.122067192552297,0.0728006484602583,0.0406870833369766,0.0217208548273624,0.00283388199322419,0.000680265146279387,0.00010929578112461,1.69300604176934e-05,2.54845787613233e-06,3.74741423946395e-07,7.66419998826328e-09,1.4699997644164e-17,1.84110533897057e-35
1.62685246085102,0.262913800997939,0.262913800997939,0.225759993498573,0.188963390732919,0.122979650346736,0.0734887381031602,0.0411522272728258,0.0220122757461963,0.00288884025456885,0.000696181494582964,0.000112402446659811,1.74968144353506e-05,2.64670811505389e-06,3.9110052936772e-07,8.07755182096959e-09,1.62708898595302e-17,2.24768221528907e-35
1.64645309290947,0.263537845768071,0.263537845768071,0.226517736836322,0.189783532295592,0.123755739854653,0.0740975983085354,0.0415745858479241,0.022281825841717,0.0029414609818108,0.000711646846142801,0.000115463822294382,1.80616433806877e-05,2.74556947495845e-06,4.07702058426852e-07,8.50335824901726e-09,1.79888394056193e-17,2.74087342703117e-35
1.66605372496791,0.263887042475104,0.263887042475104,0.227040278277819,0.190407847897971,0.124406454841079,0.0746333506682132,0.0419573435989926,0.0225310832773298,0.00299190722952346,0.0007266947950224,0.00011848450604849,1.86252026518995e-05,2.84514426868697e-06,4.24563711344079e-07,8.94224709970115e-09,1.98673732325495e-17,3.33878549456049e-35
1.68565435702636,0.263959808358726,0.263959808358726,0.227325560902139,0.190834032590763,0.124929540387919,0.0750942029821904,0.0422992533556838,0.0227592546205938,0.00304002964623758,0.000741283331187734,0.00012145680677404,1.91862197741391e-05,2.94524083182299e-06,4.41659424624962e-07,9.39393435398348e-09,2.19190850059485e-17,4.06286806993555e-35
1.7052549890848,0.263632727660402,0.263632727660402,0.227266494065691,0.190971513920726,0.125264829085493,0.0754434716317966,0.042579366799475,0.0229549196225756,0.00308424802008742,0.000755019554192019,0.000124315114840169,1.97342035348069e-05,3.04424157329868e-06,4.58747714626701e-07,9.85349170912909e-09,2.41460542106886e-17,4.93649500848148e-35
1.72485562114325,0.263009283944349,0.263009283944349,0.226951360466413,0.190893698093548,0.125459454609906,0.0757089380606012,0.0428130268361941,0.0231261722146743,0.00312558279421174,0.000768143573885783,0.000127097277922914,2.0274961044841e-05,3.14302365396704e-06,4.75960116572791e-07,1.03238818855396e-08,2.65693028342476e-17,5.99121522863284e-35
1.7444562532017,0.26211241361952,0.26211241361952,0.226399218549458,0.190615997776774,0.125522735506898,0.0758957398873695,0.0430028681257283,0.0232742925666291,0.00316415299994452,0.000780676953612482,0.000129805566798674,2.08087124414087e-05,3.24161132737539e-06,4.93300965645561e-07,1.08053951552319e-08,2.9205113696175e-17,7.26366649346851e-35
1.76405688526014,0.260944295873453,0.260944295873453,0.225611256385158,0.190138826679734,0.125454170352904,0.0760031078255624,0.0431481936396766,0.0233987647283881,0.00319983548737995,0.000792581668363591,0.000132432352561408,2.13340887001455e-05,3.33978062255076e-06,5.10736712292966e-07,1.12974905786031e-08,3.20686997329449e-17,8.79712123871669e-35
1.78365751731859,0.25938634363855,0.25938634363855,0.224484151732908,0.189374436571941,0.125194973185729,0.0759948889430952,0.04322817461788,0.023488130615933,0.00323099962152556,0.000803444290979614,0.00013490683433833,2.18394685270475e-05,3.43569039842e-06,5.2798461613527e-07,1.17940347534436e-08,3.51595155502602e-17,1.0638106657462e-34
1.80325814937703,0.25756229272977,0.25756229272977,0.22312410080015,0.188411658919647,0.124802865176935,0.0759055084385479,0.0432620455981551,0.0235526539700737,0.0032589825817266,0.000813585857295055,0.000137280763051336,2.23329405587938e-05,3.53057935516316e-06,5.45231999431032e-07,1.229925183675e-08,3.85070535807577e-17,1.28506169615273e-34
1.82285878143548,0.25548933328924,0.25548933328924,0.221545328111048,0.187261935869681,0.124284662046439,0.0757386427432132,0.043251634059934,0.0235931845789017,0.00328384376827696,0.00082301230322163,0.000139553499986501,2.28141908436256e-05,3.62437602656923e-06,5.62466575659328e-07,1.28129844949856e-08,4.2130150603915e-17,1.55073979844121e-34
1.84245941349393,0.253173252480404,0.253173252480404,0.219752217630345,0.185928429665137,0.1236417299577,0.0754946715574867,0.0431968965523447,0.0236095569060677,0.00330550251578655,0.000831694485322405,0.000141718432110205,2.32819197334307e-05,3.71685037168025e-06,5.79651094755128e-07,1.33344916704463e-08,4.6046888723115e-17,1.8694267131376e-34
1.86206004555237,0.250512432304015,0.250512432304015,0.217655853600765,0.184335299395506,0.122822808807925,0.0751417831167477,0.0430793347039522,0.0235914982199126,0.00332245350325512,0.000839243006487172,0.000143707144381806,2.37246011458645e-05,3.80612740826968e-06,5.96489792072364e-07,1.38569944496919e-08,5.02543876812862e-17,2.25032046824826e-34
1.88166067761082,0.247636437631549,0.247636437631549,0.215368031219076,0.182576558890919,0.121889635514709,0.0747171838698188,0.0429199522724558,0.0235503306867795,0.00333621578672868,0.000846029372998934,0.000145580826838466,2.41519862939941e-05,3.89372582193307e-06,6.13215569038585e-07,1.43858465353279e-08,5.47925460922128e-17,2.7061639108201e-34
1.90126130966926,0.244556603180208,0.244556603180208,0.212898060963239,0.180659626396826,0.120846510185089,0.0742230974716605,0.0427197846326129,0.0234864879043108,0.00334679364636562,0.000852045394733101,0.000147336240933427,2.45632805611825e-05,3.97948611798326e-06,6.29800369466723e-07,1.49204315495287e-08,5.96827133280321e-17,3.25119791056875e-34
1.92086194172771,0.241278060647476,0.241278060647476,0.210249885607565,0.178587390845984,0.119694733601373,0.0736599208938523,0.0424788228193132,0.0233998321220561,0.00335411024212786,0.000857262091919991,0.000148966489382682,2.49570631628387e-05,4.0631440075463e-06,6.46198943517729e-07,1.54596956670835e-08,6.49455248197795e-17,3.90217112100438e-34
1.94046257378616,0.237737932245241,0.237737932245241,0.207368142805909,0.176312329924689,0.118401765814079,0.0730071894303024,0.0421850044418191,0.0232835722683409,0.00335712828788733,0.000861403661911222,0.000150421456193256,2.53246117133473e-05,4.14323573504436e-06,6.6217348102722e-07,1.59978899093561e-08,7.05816992909826e-17,4.67747442488804e-34
1.9600632058446,0.234043472345376,0.234043472345376,0.204345798261243,0.173912973662478,0.117019629954002,0.0722965237178953,0.041856328373693,0.0231474890540578,0.00335719019737993,0.000864803048294785,0.000151756883190446,2.5674944684062e-05,4.22118587906738e-06,6.77945415809781e-07,1.65402424586066e-08,7.66394524914223e-17,5.60188174637875e-34
1.97966383790305,0.230205344067332,0.230205344067332,0.201191766107755,0.171396557178382,0.115552694813513,0.0715302952549408,0.0414939688391004,0.0229921179654666,0.00335432216428219,0.000867458139764206,0.000152970548788492,2.60074070238828e-05,4.29684933876734e-06,6.93487263959281e-07,1.70860571934169e-08,8.31444938179881e-17,6.70312423585948e-34
1.99926446996149,0.226228481689006,0.226228481689006,0.197909984516259,0.168766101464573,0.114002518821535,0.0707091523628897,0.0410981085151369,0.0228174486436836,0.00334847151246132,0.000869346384781223,0.000154056583453353,2.63207102075911e-05,4.36997333350402e-06,7.08753573795514e-07,1.76341630126791e-08,9.01213326052689e-17,8.01370980656909e-34
2.01886510201994,0.222092008482189,0.222092008482189,0.194481805637445,0.166005361101291,0.11235763444069,0.0698256546089239,0.0406642216489002,0.0226208518657434,0.0033391983444866,0.000870344019869182,0.000154990996658401,2.66104319342359e-05,4.43977763130759e-06,7.2361207492263e-07,1.81811612187306e-08,9.75832970400848e-17,9.57070050179506e-34
2.03846573407839,0.217868397891984,0.217868397891984,0.190970334356648,0.163167878347338,0.110653813176367,0.0689017191351852,0.0402048781857484,0.0224092069357011,0.00332746488971168,0.000870692300715474,0.000155814667432453,2.68832581015886e-05,4.50732950537741e-06,7.38230537504522e-07,1.87311327551809e-08,1.05584222783954e-16,1.14216670910309e-33
2.05806636613683,0.213568870969989,0.213568870969989,0.187385181083412,0.160261654911181,0.108896165064582,0.0679403068148037,0.0397216647006068,0.0221833137761805,0.00331334875205135,0.000870403968436249,0.000156528205718909,2.71390276272289e-05,4.57256408744864e-06,7.52593756019198e-07,1.9283633540939e-08,1.14157637138306e-16,1.36206449711223e-33
2.07766699819528,0.209201323651037,0.209201323651037,0.183733074071355,0.157292256928328,0.107088183360421,0.0669433919753529,0.0392156028731834,0.0219436628334689,0.00329688337118731,0.000869480377126555,0.000157130191999788,2.7377225233166e-05,4.63535562095401e-06,7.6667619678698e-07,1.98379349509704e-08,1.23337084763305e-16,1.6231124638941e-33
2.09726763025372,0.204776737314406,0.204776737314406,0.180023480852497,0.154267620121959,0.105235006358849,0.0659139956469459,0.0386883373020218,0.0216910979724007,0.00327815687104525,0.000867937439373458,0.000157621839006284,2.7597788976975e-05,4.6956533765354e-06,7.80464338155859e-07,2.03935939904656e-08,1.33159483486679e-16,1.93281045995543e-33
2.11686826231217,0.200332749953893,0.200332749953893,0.176289363824396,0.151215864901955,0.103355609963125,0.0648638475558327,0.0381466476184818,0.0214293546596841,0.00325769951157393,0.00086590889773127,0.000158025903328847,2.78044489623461e-05,4.75405438089192e-06,7.94052632188969e-07,2.09530002480147e-08,1.43683092599076e-16,2.30030309705302e-33
2.13646889437062,0.195879810375449,0.195879810375449,0.172539865506389,0.148144770245783,0.10145518939709,0.0637961047634082,0.0375923156292262,0.0211593848696929,0.00323562887272677,0.000863420530161314,0.000158345804848931,2.79975922539257e-05,4.81059337310263e-06,8.07443057440211e-07,2.15161744250774e-08,1.54955009543894e-16,2.73619629138544e-33
2.15606952642906,0.191431227256545,0.191431227256545,0.168786685977727,0.145064343889674,0.0995405105380702,0.0627149391360985,0.0370277365954933,0.0208824942212142,0.00321212004718007,0.000860513971425365,0.000158587965786552,2.81781490833169e-05,4.8653998616245e-06,8.20653651244327e-07,2.20835699319065e-08,1.67028646364546e-16,3.25308058743829e-33
2.17567015848751,0.187016485310106,0.187016485310106,0.165055847825293,0.141996954522591,0.0976268912907506,0.0616299543828166,0.0364585381758523,0.0206018253096435,0.00318763680190358,0.000857309190719443,0.000158773454353116,2.83496851037528e-05,4.91906347632039e-06,8.33780830519949e-07,2.26577877390199e-08,1.79978364294421e-16,3.86621848325037e-33
2.19527079054595,0.182642588907143,0.182642588907143,0.161353615690314,0.138948044250382,0.0957181097106758,0.060543530683861,0.0358861107944868,0.0203181464897818,0.00316228459912949,0.000853831336089134,0.000158906116922218,2.85127477881032e-05,4.97165943876234e-06,8.46835318113505e-07,2.32391791280826e-08,1.9386735981388e-16,4.59338681943417e-33
2.2148714226044,0.178318068473578,0.178318068473578,0.157687628139633,0.135924260738454,0.0938188055311602,0.0594586130506133,0.035312191327156,0.020032428765258,0.00313620329504659,0.00085011530038513,0.000158991706180789,2.86682404744022e-05,5.02332699283797e-06,8.59839024082114e-07,2.38284172416684e-08,2.08766218348027e-16,5.45570375467397e-33
2.23447205466285,0.174062700400978,0.174062700400978,0.154075508138721,0.13294089243998,0.0919396305467884,0.0583819872862155,0.0347408158409025,0.0197469576995325,0.00310974321879259,0.000846253824928569,0.000159046967672265,2.88190774312874e-05,5.07456238716754e-06,8.72875713658629e-07,2.44279306044885e-08,2.24767141112593e-16,6.47866627036281e-33
2.25407268672129,0.169910882668734,0.169910882668734,0.150547902865189,0.130024536306636,0.0900991559757344,0.0573255311081369,0.0341790880362242,0.0194657839197011,0.00308354269209729,0.000842419808323503,0.000159104121707656,2.89710491248442e-05,5.12638071604244e-06,8.86120496076724e-07,2.50428223428013e-08,2.41997306702515e-16,7.6935282301223e-33
2.27367331877974,0.165846213324937,0.165846213324937,0.147090524447655,0.12716304600575,0.0882891988276707,0.0562841594784278,0.0336240337734309,0.019187239002485,0.00305734386039866,0.000838543082142366,0.000159149893520983,2.91217356989071e-05,5.17835716343839e-06,8.99501803834775e-07,2.56713526319879e-08,2.60529633317369e-16,9.13554327288979e-33
2.29327395083818,0.161874509312304,0.161874509312304,0.143708753938833,0.124361248065576,0.0865133183046129,0.0552602472598713,0.0330771206033736,0.0189121809045915,0.00303128764063219,0.000834662173194796,0.000159191478142365,2.9272433666022e-05,5.23072258511838e-06,9.13061091105449e-07,2.63149635776386e-08,2.80473778278847e-16,1.08475521712275e-32
2.31287458289663,0.158021343818053,0.158021343818053,0.140425549449602,0.121639213190137,0.0847857263700729,0.054263005356865,0.0325439272994218,0.0186438294917127,0.00300589905316994,0.000830922394351309,0.000159256680443116,2.94282736480157e-05,5.2844008581326e-06,9.2696217878722e-07,2.69787096925432e-08,3.0198945785451e-16,1.28823026125611e-32
2.33247521495508,0.154314875290177,0.154314875290177,0.137266258327017,0.1190191620764,0.083122247220948,0.053302750381366,0.0320307406543914,0.0183858362170086,0.00298178544281658,0.000827494187156067,0.000159378692043446,2.95954874107474e-05,5.34053268033311e-06,9.41410307120674e-07,2.7669055355323e-08,3.25271532345017e-16,1.53041777687158e-32
2.35207584701352,0.15072395662607,0.15072395662607,0.134203521516607,0.116477657264508,0.0815068781341547,0.0523694299733506,0.0315316323081278,0.0181348556992621,0.00295842688977067,0.000824236593697515,0.000159531081846291,2.97693025773855e-05,5.39828553284249e-06,9.56265165162958e-07,2.83824539609225e-08,3.50415074933543e-16,1.81848180112323e-32
2.37167647907197,0.147251343127123,0.147251343127123,0.131240087986724,0.114017325691287,0.079941763976439,0.0514645949813918,0.031047626894945,0.0178915227917484,0.00293594406301619,0.000821185584614754,0.000159721303886105,2.99512056065583e-05,5.45795074160704e-06,9.71583670369648e-07,2.91211174924826e-08,3.77591310822244e-16,2.16127684774662e-32
2.39127711113041,0.143926111657453,0.143926111657453,0.12840219942962,0.111661233896727,0.0784434243635359,0.0505990800490487,0.0305853684776055,0.0176597217683761,0.00291499666177447,0.000818529038186111,0.000159986645529661,3.01483331473276e-05,5.52085982666939e-06,9.87609883146927e-07,2.98929984872103e-08,4.07065738968558e-16,2.56989389316287e-32
2.41087774318886,0.140763276326162,0.140763276326162,0.125703641630605,0.109421695873359,0.077020938724845,0.0497789955351575,0.0301486916295914,0.0174417418451301,0.00289599490158157,0.000816387434380491,0.000160351883161986,3.03655917835599e-05,5.58795983542176e-06,1.0045234837549e-06,3.07043826757919e-08,4.39113265275232e-16,3.05766167604332e-32
2.43047837524731,0.137725446663321,0.137725446663321,0.123111409774954,0.107270303382883,0.0756547359067701,0.0489919454791775,0.0297302301415633,0.0172333972944091,0.00287827690440517,0.000814579695951198,0.000160782747378384,3.05967460356549e-05,5.65815551392887e-06,1.02213864803358e-06,3.15505045542311e-08,4.73874797211629e-16,3.639474796729e-32
2.45007900730575,0.134812427979119,0.134812427979119,0.120625650326576,0.105207450016215,0.0743454423403124,0.0482385406286385,0.0293304678548085,0.017035028493485,0.00286192514805877,0.000813133339396658,0.000161285655731998,3.08432157744054e-05,5.73175214061926e-06,1.04052002637941e-06,3.24341981506352e-08,5.11613015218243e-16,4.333900343017e-32
2.4696796393642,0.132053385725598,0.132053385725598,0.118272805931372,0.103256487920166,0.0731099436534277,0.0475299661046573,0.0289563341218112,0.0168507291355895,0.00284765805373831,0.00081225767655136,0.000161903378833192,3.11134329133769e-05,5.81037005734007e-06,1.05997334956013e-06,3.33659804995804e-08,5.52743222430327e-16,5.16443712239647e-32
2.48928027142264,0.129448184758081,0.129448184758081,0.116053153689079,0.101417994433174,0.0719490994728079,0.0468670548008135,0.0286084930453885,0.0166809716772779,0.00283559511376242,0.000811993765980552,0.000162645815513577,3.14096448233258e-05,5.89450035718159e-06,1.08060323403179e-06,3.43503709718832e-08,5.97629575850633e-16,6.15876852781821e-32
2.50888090348109,0.126960250153381,0.126960250153381,0.113934269912205,0.0996639435080427,0.070843442476497,0.0462373783019536,0.0282795025122738,0.016521496125209,0.00282504897475223,0.000812151304181494,0.00016347647217288,3.17251365253891e-05,5.9829529032998e-06,1.10220648102115e-06,3.53821608274403e-08,6.46496411222764e-16,7.34835535531357e-32
2.52848153553954,0.124586944150466,0.124586944150466,0.111914088077568,0.097992779473005,0.0697922034744638,0.0456406372289505,0.0279692942473563,0.0163723251198292,0.00281605220971666,0.000812744719655695,0.000164399532868934,3.20609903523542e-05,6.07599110600768e-06,1.12484483180573e-06,3.64644974290198e-08,6.99734221671084e-16,8.77241921731237e-32
2.54808216759798,0.122353747742018,0.122353747742018,0.11001581627648,0.0964250923941093,0.0688104094639787,0.0450868792545101,0.027684152268738,0.0162372069600173,0.00280928242545659,0.000813975523638635,0.000165457279773023,3.24257735775116e-05,6.17530842737282e-06,1.14884715419915e-06,3.76093728094587e-08,7.57949182536181e-16,1.04806588298936e-31
2.56768279965643,0.120247769872816,0.120247769872816,0.108228216536027,0.0949513322106388,0.0678916534307924,0.0445721582893451,0.0274218001879886,0.0161148884491588,0.0028045624404389,0.000815799709414896,0.00016664266104124,3.28185031829296e-05,6.28080324427116e-06,1.17421304160528e-06,3.8818340127307e-08,8.21603110486439e-16,1.25306269712675e-31
2.58728343171487,0.118238091296113,0.118238091296113,0.106523764031006,0.093547607927872,0.0670192023369291,0.0440857037328286,0.0271757363316302,0.0160016182937725,0.00280127309638628,0.000818043451293782,0.0001679218188481,3.32328677023641e-05,6.39134630099717e-06,1.20074882966397e-06,4.00865292992541e-08,8.91055358396118e-16,1.49891720520886e-31
2.60688406377332,0.116320411047951,0.116320411047951,0.104898829952173,0.0922109400087191,0.0661912010784265,0.0436264655497234,0.0269454112673768,0.0158971271357878,0.00279939334127668,0.000820705486117064,0.000169295808374261,3.36693712272514e-05,6.50710250962021e-06,1.22850119303542e-06,4.14169477673552e-08,9.66864101681489e-16,1.79390989734853e-31
2.62648469583177,0.114513232960676,0.114513232960676,0.103370356513929,0.090956437435557,0.0654187887380156,0.0432019660364167,0.0267355758616964,0.0158042764708805,0.0027994558975682,0.000823947481496164,0.000170799467012606,3.41352763623329e-05,6.62955193664473e-06,1.25776707824281e-06,4.28212118611483e-08,1.04985039320766e-15,2.14844795270522e-31
2.64608532789021,0.112796313455641,0.112796313455641,0.101920340580333,0.0897684892025044,0.0646910526122218,0.0428051945112214,0.0265420065019699,0.0157206345274374,0.00280106261353546,0.000827658551784038,0.000172411527227215,3.46267174061901e-05,6.75803113348867e-06,1.28844043413207e-06,4.42975084395024e-08,1.14058820658097e-15,2.57447411983589e-31
2.66568595994866,0.111146799249521,0.111146799249521,0.100528347458083,0.0886292788521435,0.063995400583452,0.0424279710303132,0.026359719507217,0.0156432991110653,0.00280372122172042,0.000831698097377723,0.000174104065192141,3.5138405232098e-05,6.89158352590738e-06,1.32035675924118e-06,4.58418853109672e-08,1.23963309814142e-15,3.08613591511431e-31
2.6852865920071,0.109559626530075,0.109559626530075,0.0991899675731682,0.0875350618154401,0.0633293212978981,0.0420687473050665,0.0261878199116529,0.0155717762632842,0.00280736168590654,0.000836049009819643,0.000175874571418901,3.56700977157585e-05,7.03022764032816e-06,1.35353586623689e-06,4.74566599314786e-08,1.34774887386478e-15,3.70077851987871e-31
2.70488722406555,0.108044225215957,0.108044225215957,0.097913908503346,0.0864936657768134,0.0626986715768412,0.0417315321952941,0.0260288715743476,0.0155076287189255,0.00281228507436793,0.000840804833370243,0.000177743867809579,3.62263004703679e-05,7.17492201891861e-06,1.38817966200473e-06,4.91506539972094e-08,1.46596035561949e-15,4.43985282935029e-31
2.724487856124,0.106579569170023,0.106579569170023,0.0966812841301209,0.085488549666782,0.0620916540981948,0.0414085921405251,0.0258781198550079,0.0154480625284388,0.00281800461385332,0.000845824083316651,0.000179683246255661,3.68014605760153e-05,7.32464139759676e-06,1.42410814668152e-06,5.09193460697019e-08,1.59498593711045e-15,5.328014999397e-31
2.74408848818244,0.10515113391189,0.10515113391189,0.0954790375142271,0.0845082666246211,0.0615000853776724,0.041094547145548,0.0257322462306676,0.0153911206216258,0.00282417534215664,0.000851005747186551,0.000181672060989332,3.73915720713905e-05,7.47864895848061e-06,1.46119394375979e-06,5.27598963212807e-08,1.73563776010781e-15,6.39484323035706e-31
2.76368912024089,0.103753960410383,0.103753960410383,0.0943027543596757,0.0835489817644835,0.0609212675523225,0.0407876473535585,0.0255901834903264,0.0153361796710744,0.00283069017075922,0.000856319161805584,0.000183704343103625,3.79955833977146e-05,7.63678655273519e-06,1.49942062052593e-06,5.4673360949864e-08,1.88891338731548e-15,7.6761789137337e-31
2.78328975229933,0.102387938954088,0.102387938954088,0.0931524147822922,0.0826107421272428,0.0603553173418391,0.0404880170590868,0.0254520340801254,0.0152833137449311,0.00283756887365487,0.000861771696459823,0.00018578219917097,3.86140988779974e-05,7.7992268229847e-06,1.53883653729454e-06,5.66631880536543e-08,2.05597767215635e-15,9.21538894147121e-31
2.80289038435778,0.101037174288894,0.101037174288894,0.0920136229173531,0.0816808332022917,0.0597930102004404,0.0401895026830676,0.0253139469467489,0.0152302188086081,0.00284438748796283,0.000867235532543375,0.000187878484505367,3.92416233315791e-05,7.96490725318521e-06,1.57924595447908e-06,5.87238488945734e-08,2.23775747540318e-15,1.10629391599237e-30
2.82249101641623,0.0996942012643581,0.0996942012643581,0.0908796110299647,0.0807532686456132,0.0592299837717258,0.0398891766782505,0.0251740766690583,0.0151757817584403,0.00285093570482224,0.000872646229071552,0.000189979312937066,3.98753346394055e-05,8.13328911670849e-06,1.62055349631644e-06,6.08533280679072e-08,2.43536440834789e-15,1.32795602560117e-30
2.84209164847467,0.0983548724367179,0.0983548724367179,0.0897466121036471,0.0798247075578565,0.0586637855190675,0.0395853772023448,0.0250313636913232,0.0151193554342886,0.00285708631772018,0.00087796386948694,0.000192075888973943,4.05134279446235e-05,8.30403121317766e-06,1.6627013373374e-06,6.30509205767485e-08,2.65003840398393e-15,1.59380116002756e-30
2.86169228053312,0.097010774111602,0.097010774111602,0.0886069476406907,0.0788883134593248,0.0580893696883866,0.0392746761086897,0.0248836210852626,0.0150596053387238,0.0028625785266287,0.000883106702473452,0.000194150047205413,4.11520762570754e-05,8.47636880862261e-06,1.70554518416561e-06,6.53125497203711e-08,2.88295915923347e-15,1.91241742753059e-30
2.88129291259156,0.0956550037414631,0.0956550037414631,0.087454290610641,0.0779384274741884,0.0575025198114878,0.0389541802040013,0.0247289844211284,0.01499538210487,0.00286718086188967,0.000888000785988379,0.000196184992089655,4.17876688181838e-05,8.64956663395516e-06,1.74894376305526e-06,6.76340629189296e-08,3.13536744540259e-15,2.29400774092144e-30
2.90089354465001,0.0942851032964412,0.0942851032964412,0.0862863566659539,0.0769729749067829,0.0569016360769833,0.0386227498299743,0.0245666901159721,0.0149261962715305,0.00287078345336344,0.000892608842302314,0.000198171742196966,4.2418196713873e-05,8.82320801028554e-06,1.7928176781111e-06,7.00135310318427e-08,3.40867868288384e-15,2.7507728592245e-30
2.92049417670846,0.0928981985043655,0.0928981985043655,0.0851004712667389,0.0759895245806698,0.0562848423447158,0.038279048670725,0.0243958434156981,0.014851474784378,0.00287325785337855,0.000896887233093263,0.000200099727094787,4.30412704859796e-05,8.99678847984629e-06,1.83706798873809e-06,7.24481513392688e-08,3.70435421116576e-15,3.29718568076775e-30
2.9400948087669,0.0914802193476707,0.0914802193476707,0.0838836834186965,0.0749764506266369,0.0556434242577361,0.0379170704027186,0.0242125606068872,0.0147688170433591,0.0028741171396867,0.000900679324549997,0.000201932842827999,4.36489355206359e-05,9.16862470378335e-06,1.88135186106951e-06,7.49252721338516e-08,4.02341327166766e-15,3.94991521546864e-30
2.95969544082535,0.0900343559566948,0.0900343559566948,0.0826388338123286,0.0739362103546203,0.0549790716899314,0.0375378654976977,0.0240174427615229,0.0146785446639194,0.00287339602527758,0.000903990163400742,0.000203670712314757,4.42408427617467e-05,9.33860577776091e-06,1.92564393021769e-06,7.74444874589788e-08,4.36755055679509e-15,4.7292612115897e-30
2.97929607288379,0.0885610206322437,0.0885610206322437,0.0813662222976769,0.0728689953836109,0.0542918002499548,0.0371413477076893,0.0238103672285585,0.0145805387866308,0.00287104364402974,0.000906797891974921,0.000205306874209393,4.48153106956983e-05,9.50633630376363e-06,1.96985939650883e-06,8.00029454196694e-08,4.73843058979197e-15,5.65916186908616e-30
2.99889670494224,0.0870587970197758,0.0870587970197758,0.0800644683173612,0.0717734918420349,0.0535805022963752,0.036726660564436,0.0235907159245626,0.0144743758137434,0.0028669478972272,0.000909060938618154,0.000206830269409763,4.5369618764691e-05,9.67119197218994e-06,2.01386414578901e-06,8.25956434994928e-08,5.13767707861243e-15,6.76778616824893e-30
3.01849733700069,0.0855114582508531,0.0855114582508531,0.0787185520666008,0.0706361420161926,0.0528349037708758,0.0362866458344082,0.0233538104169483,0.0143571328334635,0.00286049641802068,0.000910577876027208,0.000208193087804549,4.58928945529947e-05,9.83079038509288e-06,2.05715356888739e-06,8.52020232432089e-08,5.56596775997018e-15,8.0869124760356e-30
3.03809796905913,0.0839306651575869,0.0839306651575869,0.0773390925095676,0.0694663640494153,0.052061869874658,0.0358258837332475,0.0231025054402448,0.0142305044029754,0.00285198815628426,0.000911435400750811,0.000209412796635954,4.63885152309647e-05,9.98577024444166e-06,2.09984848125908e-06,8.78268640307958e-08,6.02558573862408e-15,9.65614010632847e-30
3.05769860111758,0.0823179904847943,0.0823179904847943,0.0759274455836297,0.0682652850051525,0.0512620944791659,0.0353447359194613,0.0228369528287166,0.014094530452392,0.00284139603328301,0.000911617039719167,0.000210483409355656,4.68547081190835e-05,1.01356696136211e-05,2.14183961183118e-06,9.0465416490461e-08,6.51831880027005e-15,1.15213167625493e-29
3.07729923317602,0.0806734037142368,0.0806734037142368,0.0744834924847076,0.067032709330843,0.0504352823778855,0.0348428840571616,0.0225568657130583,0.0139489801475303,0.00282863784512983,0.000911088366738421,0.000211394677470189,4.72887165408062e-05,1.02798043131611e-05,2.18296845352124e-06,9.31106425174253e-08,7.04585091706127e-15,1.37360606987233e-29
3.09689986523447,0.0789821881321691,0.0789821881321691,0.0729935414753775,0.065756213709408,0.0495719184438285,0.0343136257500572,0.0222578142207222,0.0137910540287247,0.00281310592369297,0.00090964456342809,0.000212096443820395,4.76787627525069e-05,1.04155068561707e-05,2.22265027151324e-06,9.57368689635563e-08,7.60841971045497e-15,1.63600808380926e-29
3.11650049729292,0.07726080117542,0.07726080117542,0.071472685989276,0.0644492828159853,0.048681983164672,0.0337637277840168,0.021944088078032,0.0136233441906754,0.00279528496360853,0.000907432272328081,0.000212619939786018,4.80312282642895e-05,1.05440446489843e-05,2.26113280905139e-06,9.83536274004064e-08,8.20893354281179e-15,1.94688345654928e-29
3.13610112935136,0.0755109537472896,0.0755109537472896,0.0699224237674756,0.063113182755862,0.0477662887270752,0.0331936394529059,0.0216158971173528,0.013445925499806,0.00277515211876359,0.000904435114371049,0.000212958655911226,4.83440589152592e-05,1.06648503487232e-05,2.29827351681264e-06,1.00953701252295e-07,8.84911256993266e-15,2.31480902296053e-29
3.15570176140981,0.0737334300761517,0.0737334300761517,0.0683433996643214,0.0617484141856766,0.0468250738233399,0.0326034147235246,0.0212731952029159,0.0132587140965894,0.00275265151241157,0.000900625716601974,0.000213103379515742,4.86145491036885e-05,1.07772021447748e-05,2.33389378444436e-06,1.03528004709707e-07,9.53051641228863e-15,2.74975570669659e-29
3.17530239346826,0.0719191242727256,0.0719191242727256,0.0667270851042471,0.0603471835478385,0.045852277575357,0.0319887135576779,0.0209130635196744,0.013059831745839,0.00272735168542165,0.000895852980387005,0.000213015324368999,4.88331662902324e-05,1.08788443421492e-05,2.3674778960716e-06,1.06052012082961e-07,1.02531808594774e-14,3.26286066444215e-29
3.1949030255267,0.0700836980318341,0.0700836980318341,0.0650879202980835,0.0589224599439234,0.0448575986883789,0.0313561785048357,0.0205397547763404,0.0128518729669339,0.00269975105170383,0.000890270142398163,0.000212727690377148,4.90067805675594e-05,1.09711502573721e-05,2.39929387190893e-06,1.08535709018951e-07,1.10203013133781e-14,3.86808145433936e-29
3.21450365758515,0.0682289870233978,0.0682289870233978,0.0634275492466446,0.0574756681001066,0.0438420067201977,0.0307063910065273,0.0201535773513372,0.0126349800664584,0.00266984217878776,0.000883865471748046,0.000212234751235965,4.91333930171499e-05,1.10535265293458e-05,2.42918310099819e-06,1.10970023316251e-07,1.18333473973201e-14,4.58112337636777e-29
3.23410428964359,0.0663562375885861,0.0663562375885861,0.0617470741307962,0.0560077470022441,0.0428061080669548,0.0300396826073462,0.0197546779992987,0.0124091951448481,0.0026375966159281,0.000876620141316685,0.000211528984529928,4.92105541838471e-05,1.11252676767812e-05,2.45695936524663e-06,1.13344283941858e-07,1.26935376706685e-14,5.42012473940286e-29
3.25370492170204,0.0644641268639449,0.0644641268639449,0.0600452084807614,0.0545174706883873,0.041748856443736,0.0293552257691357,0.0193424411814169,0.0121740810473443,0.00260288322966484,0.000868480841467811,0.000210594387975532,4.92337908772715e-05,1.11851960685947e-05,2.48232829615871e-06,1.15642398396099e-07,1.36013262873089e-14,6.40575163730767e-29
3.27330555376049,0.0625630140146038,0.0625630140146038,0.0583315528032,0.0530135029225261,0.0406767860902645,0.0286575274459403,0.018919768654632,0.0119314155070422,0.0025660446005072,0.000859552181802909,0.00020945315661674,4.9207523029948e-05,1.12341428188977e-05,2.50543805022135e-06,1.17868502078221e-07,1.45593856285368e-14,7.56300030594948e-29
3.29290618581893,0.0606550617336009,0.0606550617336009,0.05660809578008,0.0514976169291047,0.0395911855654198,0.0279474274240733,0.0184871594213202,0.0116814721897179,0.00252710649397688,0.000849833955385665,0.000208102287422474,4.91303162888855e-05,1.12716140034493e-05,2.5261430936949e-06,1.20012992889074e-07,1.55687830563132e-14,8.92006394115724e-29
3.31250681787738,0.0587424498914123,0.0587424498914123,0.054876850001672,0.049971614731775,0.0384933760344691,0.0272257954271646,0.0180451364706002,0.0114245422622118,0.00248609950365132,0.000839327652906717,0.000206539165452473,4.90008073407713e-05,1.12971239830307e-05,2.54429723688329e-06,1.22065908616048e-07,1.66303697328391e-14,1.0509388260419e-28
3.33210744993582,0.0568301250007604,0.0568301250007604,0.0531424231168145,0.0484396708979245,0.0373865204781798,0.026494813514019,0.0175950986289129,0.011161474925609,0.00244317749979332,0.000828076641890335,0.000204771509615308,4.88200771367972e-05,1.13107455470336e-05,2.55987816036251e-06,1.24022950870809e-07,1.77456001924958e-14,1.23688253322886e-28
3.35170808199427,0.0549221630936341,0.0549221630936341,0.0514086260906956,0.0469052495259255,0.0362732575214717,0.0257563087867396,0.0171382197168788,0.0108929831863227,0.00239846839117825,0.000816116207809238,0.000202805212060169,4.85887977128498e-05,1.13124594542126e-05,2.57284255289652e-06,1.25878685268575e-07,1.89156794853279e-14,1.45419263997275e-28
3.37130871405272,0.053020707741622,0.053020707741622,0.049677474238417,0.0453701883707542,0.0351549865037631,0.0250112411825158,0.0166751047960093,0.0106194235699641,0.00235202451235699,0.000803456440390888,0.000200640017550158,4.83061815876742e-05,1.1301906337526e-05,2.58306889561992e-06,1.27623661787581e-07,2.01410480423279e-14,1.7078286418479e-28
3.39090934611116,0.0511293510595991,0.0511293510595991,0.0479523493048156,0.0438375815806835,0.0340340932838723,0.0242612815659513,0.0162068387288244,0.0103414616747128,0.00230396862528035,0.000790131803268913,0.00019828181021105,4.79729183876846e-05,1.12790687802491e-05,2.59051220389447e-06,1.29251942044363e-07,2.14224460198835e-14,2.00351923515192e-28
3.41050997816961,0.0492568380458102,0.0492568380458102,0.0462414837157164,0.0423149742316892,0.0329164448635437,0.0235106004528501,0.0157361880960509,0.0100608436282027,0.00225466886052092,0.000776261841352991,0.000195758073364424,4.75949700305318e-05,1.12451764682558e-05,2.59541484465213e-06,1.30771902521156e-07,2.2762897243657e-14,2.34808724144171e-28
3.43011061022805,0.0474013319359963,0.0474013319359963,0.0445431984241106,0.040800862220228,0.0318009012268389,0.0227583865910907,0.0152626003406625,0.00977720311923946,0.00220402613171305,0.000761806545701755,0.000193056423130551,4.71686821588712e-05,1.11992018358358e-05,2.59750081484357e-06,1.32165947395064e-07,2.41609376791432e-14,2.74892383997788e-28
3.4497112422865,0.0455647103248454,0.0455647103248454,0.0428593015274303,0.0392969327809268,0.0306888055663702,0.0220056029559932,0.0147867108057091,0.00949093347497596,0.00215211148372461,0.000746784361510588,0.000190179141200263,4.66939356749196e-05,1.11409422054369e-05,2.59668131943252e-06,1.33425475055677e-07,2.56161634274087e-14,3.21458741134301e-28
3.46931187434495,0.0437523207579131,0.0437523207579131,0.0411948752580245,0.0378078846507207,0.0295838679698585,0.0212549206196628,0.0143103098848385,0.00920317400084007,0.00209916802588094,0.000731274015422066,0.000187144005470416,4.61744393440546e-05,1.10711104393273e-05,2.59308066544373e-06,1.34552680589059e-07,2.712993777796e-14,3.75510585191678e-28
3.48891250640339,0.0419741069887781,0.0419741069887781,0.039559353481579,0.0363424326942872,0.0284929762281512,0.0205113191488201,0.0138367593518233,0.00891608555623262,0.00204567920581512,0.000715439573769587,0.000183991114173112,4.56195157860714e-05,1.09917877862197e-05,2.58714810098885e-06,1.35566954896532e-07,2.87072373684775e-14,4.38255139734775e-28
3.50851313846184,0.0402235339156376,0.0402235339156376,0.0379466608835257,0.0348950639028574,0.0274118952499754,0.0197717943476689,0.0133640510163562,0.00862837891563011,0.00199134379995626,0.000699172219387491,0.000180690852040839,4.502130706465e-05,1.09009381289916e-05,2.57836823312419e-06,1.36437488185701e-07,3.03425719605144e-14,5.10916866650203e-28
3.52811377052028,0.0385020807671438,0.0385020807671438,0.0363582662372211,0.0334671877128087,0.0263418049604487,0.0190372316913602,0.0128927950924259,0.00834044857734299,0.00193624442498417,0.000682496749374284,0.000177247737678871,4.43803523444702e-05,1.07985298420365e-05,2.56669232216443e-06,1.37157262434879e-07,3.20345479066207e-14,5.94947550115194e-28
3.54771440257873,0.0368170054824519,0.0368170054824519,0.0348011062384312,0.0320652570464617,0.0252878717680295,0.0183114101727213,0.0124255700026958,0.008053967888618,0.00188076441384773,0.00066554480074165,0.000173694281354139,4.3704250509204e-05,1.06862584963856e-05,2.55248363101175e-06,1.37741302573794e-07,3.37866468562511e-14,6.92097699141678e-28
3.56731503463718,0.0351772912471456,0.0351772912471456,0.033283777023003,0.0306972805011595,0.0242565316110404,0.0175990593980553,0.0119656206803023,0.00777105618970247,0.00182540101731401,0.000648490582709669,0.00017007481622648,4.30037450706906e-05,1.05666272823831e-05,2.53630682664541e-06,1.38216290745304e-07,3.56058416878189e-14,8.04462494269454e-28
3.58691566669562,0.0335732654565787,0.0335732654565787,0.0317972393563132,0.0293550170630171,0.0232414051388982,0.016895629632699,0.01150989600409,0.00748975242455089,0.00176969912097546,0.000631171397477082,0.000166345768646187,4.22674588042626e-05,1.04367278711146e-05,2.51743272352316e-06,1.38538837641623e-07,3.74813028125259e-14,9.34031352762172e-28
3.60651629875407,0.0320059803731668,0.0320059803731668,0.030342585796813,0.0280395559760969,0.0222434639707546,0.016201889466442,0.0110589508631746,0.00721043117279054,0.00171374792708218,0.000613616891826779,0.0001625136581582,4.14965850273435e-05,1.02967149740088e-05,2.49586054742706e-06,1.38704389648259e-07,3.94107282537827e-14,1.08323695620806e-27
3.62611693081251,0.030484595152828,0.030484595152828,0.0289286061075969,0.0267591105571988,0.0212693494796905,0.015522751180783,0.0106161783055687,0.00693532401690749,0.00165808273346172,0.000596017552924853,0.000158627953552522,4.07033659500017e-05,1.01495028395972e-05,2.47226207087903e-06,1.38746047056533e-07,4.14024450099768e-14,1.25515461959919e-27
3.64571756287096,0.0290156736811468,0.0290156736811468,0.0275616591182406,0.0255196753455411,0.0203239876872043,0.0148619110127896,0.0101841645856686,0.00666615190307854,0.00160312866791886,0.00057852712069135,0.000154729280481558,3.98980086957694e-05,9.99755442670271e-06,2.44721217889208e-06,1.38692814423293e-07,4.34650764004936e-14,1.4533623951163e-27
3.66531819492941,0.0275879256314794,0.0275879256314794,0.0262311522152486,0.0243115572472878,0.0193998244770079,0.0142139498459574,0.00975925747629579,0.00640055770214707,0.00154833426781144,0.000560947940079248,0.000150764625107937,3.90666595964965e-05,9.8373233422001e-06,2.41981913254293e-06,1.38490972590274e-07,4.55815476899571e-14,1.68106602328497e-27
3.68491882698785,0.0262020242489615,0.0262020242489615,0.0249378373208985,0.0231355495628148,0.0184976299704969,0.013579516597283,0.00934195029450328,0.00613888980854769,0.00149379320793544,0.000543313881816389,0.000146742464172932,3.82112060580043e-05,9.66917733015634e-06,2.39014141150151e-06,1.38139658718132e-07,4.77493096058892e-14,1.94233900544839e-27
3.7045194590463,0.0248689258380777,0.0248689258380777,0.0236922656129315,0.0220015484837793,0.0176254721537568,0.0129646329929758,0.00893644349657756,0.00588394011753719,0.00144019938291302,0.00052587851859958,0.000142731078896969,3.73492252952525e-05,9.4974822211401e-06,2.35923211931606e-06,1.37696111976615e-07,4.99863598503597e-14,2.24270255623098e-27
3.72412009110474,0.0235920131700697,0.0235920131700697,0.0224978071616705,0.0209128136343157,0.0167861547995266,0.0123714879311212,0.00854432318640604,0.00563679761499422,0.0013878436809522,0.000508751674846711,0.000138760891471295,3.64886875215989e-05,9.32423574166154e-06,2.32757422704987e-06,1.37186307940796e-07,5.23024120470478e-14,2.58823744653724e-27
3.74372072316319,0.0223596230245767,0.0223596230245767,0.0213434827530445,0.0198592657351376,0.0159717751764243,0.0117943807835902,0.00816172806700909,0.00539495890014768,0.00133613390531305,0.000491719887452989,0.000134774309198289,3.56144619082534e-05,9.14554311440085e-06,2.2941822091364e-06,1.36549891471641e-07,5.46743243417974e-14,2.98420088589446e-27
3.76332135522164,0.0211721407805092,0.0211721407805092,0.0202297821361261,0.0188414675897413,0.0151829434141873,0.0112338643316657,0.00778910207493531,0.00515875211021361,0.00128516898923573,0.00047482165318024,0.000130781998103391,3.47292458338822e-05,8.96203381909402e-06,2.25919176407588e-06,1.35791557945731e-07,5.71012942984475e-14,3.43758000270932e-27
3.78292198728008,0.0200422003754899,0.0200422003754899,0.0191689116031614,0.0178709071705761,0.0144290948867149,0.0106970379184421,0.00743144042264306,0.0049315280690759,0.001235807485084,0.000458377813618294,0.00012687298354963,3.38567018174891e-05,8.7797871265784e-06,2.22412204880372e-06,1.35000231602324e-07,5.96195660687407e-14,3.95874843221852e-27
3.80252261933853,0.0189697680574134,0.0189697680574134,0.0181609974749162,0.0169478442659272,0.0137106549003805,0.010184363464794,0.00708915708939858,0.00471361767428113,0.0011881667628319,0.000442438240127335,0.000123062669559984,3.30012157366287e-05,8.59997895262922e-06,2.18927404977744e-06,1.34193738013784e-07,6.22397247789937e-14,4.55825890311559e-27
3.82212325139697,0.0179436898734115,0.0179436898734115,0.0171955097257894,0.0160625851526695,0.0130199831668045,0.00969030302172124,0.00675848434794225,0.00450256831180811,0.00114166080242644,0.000426790590865106,0.000119293456835233,3.21475842008134e-05,8.41867808562403e-06,2.15364816663444e-06,1.33310114094116e-07,6.49351172494239e-14,5.24533446774375e-27
3.84172388345542,0.0169641666392547,0.0169641666392547,0.0162727687108562,0.0152155432530976,0.0123575873029687,0.00921535069392737,0.00643983983513442,0.00429870169874921,0.00109639696001946,0.000411479362140842,0.000115578740312484,3.12995279223733e-05,8.23685573635457e-06,2.11748539577606e-06,1.32362509133179e-07,6.7711531389259e-14,6.03279301400986e-27
3.86132451551387,0.0160454366200397,0.0160454366200397,0.0154065743297944,0.0144197495396846,0.0117342459307027,0.00876767838163047,0.00613902008437838,0.00410593946056801,0.00105340842940786,0.000396898551360237,0.000112030822441109,3.04877564424262e-05,8.06263965516058e-06,2.08288036461207e-06,1.31481641254381e-07,7.06388917983118e-14,6.94163697610159e-27
3.88092514757231,0.0151841074246091,0.0151841074246091,0.0145938350800036,0.0136724608968107,0.0111479600476107,0.00834595565233192,0.00585520036215173,0.00392379665952494,0.0010126152757054,0.000383027264083371,0.00010864651754741,2.97119984748307e-05,7.89608399653009e-06,2.04987296073973e-06,1.30672428011259e-07,7.37299326648186e-14,7.99142245301689e-27
3.90052577963076,0.0143700737435801,0.0143700737435801,0.013824988720084,0.0129648549952507,0.0105917475762244,0.00794510307348408,0.00558491372699908,0.00375001016951528,0.000973473561107277,0.000369668005147876,0.000105372212137541,2.89581132885418e-05,7.73353881988477e-06,2.01753728165997e-06,1.29877764802274e-07,7.69619030766726e-14,9.20064517058374e-27
3.9201264116892,0.0136034432192671,0.0136034432192671,0.0131002703819567,0.0122972714513366,0.0100660703832547,0.00756559555834834,0.00532857764752631,0.00358491217058813,0.000936103716185158,0.000356873386156689,0.000102224855857273,2.82311639207937e-05,7.57643501232289e-06,1.98626098818614e-06,1.29123643783048e-07,8.03577709456671e-14,1.05957718148683e-26
3.93972704374765,0.0129000578350717,0.0129000578350717,0.0124350830697703,0.011684303079141,0.00958308325428577,0.00721671681965945,0.00509282890721636,0.0034330296347377,0.000901730450455306,0.000345119435306853,9.93435954480083e-05,2.75702219532916e-05,7.43540266318681e-06,1.95886278125531e-06,1.28596662706931e-07,8.40490719043775e-14,1.22236208225824e-26
3.9593276758061,0.0122533039082696,0.0122533039082696,0.0118232224518581,0.0111202770134707,0.00913838178473174,0.00689532825437128,0.00487557243039223,0.00329302724019007,0.000870058071577973,0.000334305414960616,9.67034525148223e-05,2.69693500093452e-05,7.30908178502138e-06,1.93504226390084e-06,1.28283961162628e-07,8.80555434226832e-14,1.41249162266733e-26
3.97892830786454,0.0116544003523263,0.0116544003523263,0.0112563661365292,0.0105975037374745,0.00872586551415794,0.00659698364607555,0.0046737698102357,0.00316292048676668,0.000840610722220068,0.000324259407920481,9.42582267670956e-05,2.64165365456639e-05,7.19442898967937e-06,1.91404469827288e-06,1.28141618576926e-07,9.23752573174682e-14,1.63435754398362e-26
3.99852893992299,0.0111034251553824,0.0111034251553824,0.0107347236804743,0.0101163037197775,0.00834599347906891,0.00632217012099874,0.00448786034662793,0.00304306713694724,0.000813526901952871,0.000315044620499203,9.20294570548749e-05,2.59186026100864e-05,7.09349305798571e-06,1.89646138763796e-06,1.28214858605341e-07,9.70699776099918e-14,1.894255565993e-26
4.01812957198143,0.0106178793291704,0.0106178793291704,0.0102753661894437,0.00969290419324891,0.00801237645692238,0.00608136020260822,0.00432538857196277,0.00293865479972678,0.000790246701611523,0.000307231209429788,9.01878914864914e-05,2.55247248036521e-05,7.02001023002884e-06,1.88603485006182e-06,1.28765728572552e-07,1.02383029715455e-13,2.20365625914164e-26
4.03773020403988,0.010188000319678,0.010188000319678,0.00986902149643959,0.00931872143023943,0.00771818172840357,0.00586956107782119,0.00418293649869364,0.00284744904261804,0.000770236000481211,0.0003006276634434,8.86829142319781e-05,2.52220802122193e-05,6.97084924708983e-06,1.88202665764232e-06,1.29757529999335e-07,1.08353108052018e-13,2.57228733468208e-26
4.05733083609833,0.00980643843468594,0.00980643843468594,0.0095087203159428,0.00898731430616983,0.00745829995288735,0.00568305313144044,0.00405796789141919,0.00276779894965156,0.000753106033223181,0.000295096286252139,8.7478810752702e-05,2.50018375072743e-05,6.94392190742384e-06,1.88396582106015e-06,1.3117046013884e-07,1.15033931084764e-13,3.01207858957338e-26
4.07693146815677,0.00947326882533459,0.00947326882533459,0.00919467220931425,0.00869900799985686,0.00723320693833673,0.00552235098411073,0.00395095551914277,0.00270009670438908,0.00073901735814436,0.000290713196077317,8.6602809970928e-05,2.48730563175762e-05,6.94208879822926e-06,1.89272042010022e-06,1.33077830844775e-07,1.2256790090289e-13,3.53980483332425e-26
4.09653210021522,0.00920770156530022,0.00920770156530022,0.00894567769208587,0.00847173472072531,0.00705805035828076,0.00539919624044296,0.00387042353661035,0.00265025043899432,0.000729652323117225,0.000288156596067664,8.62628722963573e-05,2.48971247786799e-05,6.98294013512971e-06,1.91321040237548e-06,1.35843293472869e-07,1.31398483616326e-13,4.18557525277795e-26
4.11613273227366,0.00899678142915203,0.00899678142915203,0.0087493301370596,0.00829391399652902,0.00692345983217185,0.00530662967862859,0.00381153055419072,0.00261504443758309,0.000724205571416603,0.000287128926067675,8.63774557319468e-05,2.50526574573164e-05,7.06107842216184e-06,1.94412220740888e-06,1.39397586058163e-07,1.41608238340047e-13,4.97525738429925e-26
4.13573336433211,0.00883461086772022,0.00883461086772022,0.00860004416994265,0.00816039211903849,0.00682536563719384,0.00524170735958192,0.00377228624075037,0.00259319724714194,0.000722390580006136,0.000287534292879753,8.69243038136547e-05,2.53351059814209e-05,7.17576275250931e-06,1.98540316256224e-06,1.4375952346517e-07,1.53373739754207e-13,5.94347269541338e-26
4.15533399639056,0.00872124930923767,0.00872124930923767,0.00849801670591333,0.00807148694743758,0.00676425057629328,0.00520496461371384,0.00375319297258344,0.00258513395166863,0.000724391436528788,0.000289463208166834,8.79372854925437e-05,2.57562523378822e-05,7.3308803113472e-06,2.0382848590679e-06,1.49042119094707e-07,1.66995402683052e-13,7.13766254892945e-26
4.174934628449,0.00867756064053707,0.00867756064053707,0.00846373697643452,0.00804681004034232,0.00675680106119052,0.00520943316871999,0.00376378518736506,0.00259751599388397,0.00073215363076244,0.000293714084778877,8.96669853969121e-05,2.63918780942667e-05,7.54869478191189e-06,2.10915611690382e-06,1.55743198059822e-07,1.83267604322791e-13,8.63971528501869e-26
4.19453526050745,0.00868728486143525,0.00868728486143525,0.00848152967828904,0.00807163284716101,0.00679094208650775,0.00524602806975472,0.00379766115632107,0.00262603710823968,0.000744558082949488,0.000299863513134282,9.19940062128791e-05,2.72098013574076e-05,7.82086973204307e-06,2.19593775046817e-06,1.63748228174063e-07,2.02364505336672e-13,1.05222907887455e-25
4.21413589256589,0.00874596280132837,0.00874596280132837,0.00854719026580353,0.00814209578083162,0.00686366501526644,0.00531260965549694,0.00385340586777484,0.00266981178181906,0.000761433715658264,0.000307864515143994,9.49125525747109e-05,2.82109430427012e-05,8.14845734679024e-06,2.29915621805282e-06,1.73133571748311e-07,2.24708828091078e-13,1.28871928140856e-25
4.23373652462434,0.00885358799643653,0.00885358799643653,0.00866085317767703,0.00825846122196211,0.00697541821251048,0.00540970176711979,0.00393152838165391,0.0027292828781114,0.00078298554140056,0.000317821858615776,9.84636415744025e-05,2.9410198511601e-05,8.53657892483882e-06,2.42049982584883e-06,1.84066217058848e-07,2.50896179852717e-13,1.58706411541314e-25
4.25333715668279,0.00903239366146501,0.00903239366146501,0.00884442997564624,0.00844177801368811,0.00714424417492607,0.00555150335380248,0.00404249920251083,0.0028118252274466,0.000811422878522105,0.000330658551257095,0.000102943753849564,3.08994091183325e-05,9.01289248181158e-06,2.56810926467669e-06,1.97214458656899e-07,2.82318819710611e-13,1.96971088403304e-25
4.27293778874123,0.00926277408449645,0.00926277408449645,0.00907890945258105,0.00867407927382793,0.00735524245592179,0.0057266752408073,0.00417823762943949,0.00291194227067462,0.000845269931779984,0.000345804324054805,0.000108187920519442,3.26330043393859e-05,9.56531300388189e-06,2.73890270469978e-06,2.12401745910272e-07,3.19330408103606e-13,2.45733950594884e-25
4.29253842079968,0.00954167579863292,0.00954167579863292,0.00936144502864893,0.00895278625403417,0.00760646842617235,0.0059338952194268,0.00433792160268923,0.00302916247629974,0.000884481924189021,0.000363267420648982,0.000114209680235784,3.46185850036195e-05,1.01971674592456e-05,2.93416871326192e-06,2.29785585855626e-07,3.62815716908795e-13,3.07945037982071e-25
4.31213905285812,0.00986894739852378,0.00986894739852378,0.00969202870350672,0.00927802713775052,0.00789826560233045,0.00617361844948223,0.00452202392109013,0.00316391618014442,0.000929276804237633,0.00038316433184816,0.000121056928724241,3.68743318699377e-05,1.09149690962784e-05,3.1561392235548e-06,2.4960315828358e-07,4.13899118772916e-13,3.87475147193501e-25
4.33173968491657,0.0102675565840491,0.0102675565840491,0.0100933790848275,0.00967170750176357,0.00824955446286054,0.0064608519560235,0.00474170034149015,0.00332412589379031,0.0009820900807236,0.000406531115400347,0.000129070347730212,3.95083689025468e-05,1.17521022726372e-05,3.4148946954752e-06,2.72726577738116e-07,4.74955590783507e-13,4.90415949557295e-25
4.35134031697502,0.010714788268741,0.010714788268741,0.0105433517455022,0.0101127876295527,0.00864270066932769,0.00678203477407802,0.0049871860690321,0.00350308096548999,0.00104106481855142,0.000432636071645221,0.000138033190579097,4.24594396536751e-05,1.26919640110224e-05,3.70611334443135e-06,2.98899416564308e-07,5.46678160652435e-13,6.22594870345772e-25
4.37094094903346,0.0112089244512338,0.0112089244512338,0.011040396390345,0.0105999173795025,0.0090767904585373,0.007136645009237,0.00525824598415038,0.00370072442751776,0.00110628767974218,0.000461546563116192,0.000147980480462338,4.57428559659635e-05,1.37406083657677e-05,4.03203170503478e-06,3.28387435149444e-07,6.30774756683572e-13,7.92337754030349e-25
4.39054158109191,0.011749763830209,0.011749763830209,0.0115844517258589,0.0111331720394121,0.00955212494081874,0.00752511296664445,0.00555534548511244,0.00391749242478651,0.00117799440661708,0.000493393203856976,0.000158968174243696,4.93806885483695e-05,1.49062341194402e-05,4.39555811646561e-06,3.61520428366181e-07,7.29292474009319e-13,1.01041552126702e-24
4.41014221315035,0.0123593787570237,0.0123593787570237,0.0121974377564112,0.0117337726441243,0.0100871850429794,0.00796222162773095,0.00588956955930501,0.00416132746339176,0.00125869552898581,0.000529264924794636,0.000171363470268359,5.34925516833045e-05,1.62267753359584e-05,4.80846460253192e-06,3.99375540186169e-07,8.46119039482332e-13,1.2929805040297e-24
4.4297428452088,0.0130132473541159,0.0130132473541159,0.0128553313811874,0.0123787832036139,0.0106625607940504,0.00843290172540477,0.00624996488515885,0.00442463203306586,0.00134623131934152,0.000568296005276445,0.000184904657128068,5.80030763049563e-05,1.76814569403739e-05,5.26526651943134e-06,4.41622937453687e-07,9.82613536714247e-13,1.6561721727761e-24
4.44934347726725,0.0137106481994063,0.0137106481994063,0.013557549574041,0.0130677706658035,0.0112781096387492,0.0089372329020966,0.00663674082983555,0.00470766645561875,0.00144079419361061,0.000610603588330075,0.000199646044542575,6.29349657099178e-05,1.92791166644258e-05,5.76922603412196e-06,4.88658030832739e-07,1.14187161451651e-12,2.12276661746038e-24
4.46894410932569,0.0144523384585507,0.0144523384585507,0.0143049702762362,0.0138017095956136,0.0119349042120428,0.00947625951849969,0.0070508256092741,0.00501120355784515,0.00154273752392158,0.00065637485418449,0.000215665861440125,6.83188906450299e-05,2.10311997766981e-05,6.32444738081553e-06,5.40961419105278e-07,1.32757677180159e-12,2.72211738395584e-24
4.48854474138414,0.0152547158488667,0.0152547158488667,0.0151139708659832,0.0145965469456665,0.0126469972961207,0.0100613597665462,0.007500858114198,0.00534151271124913,0.00165412375535016,0.000706529630152788,0.000233285615618837,7.42635103375879e-05,2.29734822160617e-05,6.94246141943279e-06,5.99671497518763e-07,1.54556713915883e-12,3.49540345494342e-24
4.50814537344258,0.016096149904638,0.016096149904638,0.0159632784305611,0.0154318949634783,0.0133970075024874,0.0106789437263045,0.00797689388197218,0.005691652478216,0.00177294736042413,0.000760257497540939,0.000252258845958167,8.06978620548984e-05,2.50865821007956e-05,7.61826811931372e-06,6.64526659565241e-07,1.79873834453434e-12,4.48683046711184e-24
4.52774600550103,0.0169755397180096,0.0169755397180096,0.0168519163239857,0.0163069254719071,0.0141844294941473,0.0113287923086555,0.00847891684789125,0.00606172431931588,0.00189936041064686,0.00081766374408439,0.000272639354948012,8.76460365496784e-05,2.73804044758014e-05,8.35569788708519e-06,7.36029307575491e-07,2.09233783152986e-12,5.75659540548912e-24
4.54734663755948,0.0178940990927343,0.0178940990927343,0.0177812039482777,0.0172230307872864,0.0150106883792414,0.0120122288014923,0.00900806687499804,0.00645265805737802,0.00203377818935334,0.000878968749222705,0.000294520378847658,9.51452689448832e-05,2.98691516251177e-05,9.15996614765663e-06,8.14821482373962e-07,2.43265368238339e-12,7.38204039111581e-24
4.56694726961792,0.0188620765205749,0.0188620765205749,0.018761452146781,0.0181903261896522,0.0158848370010976,0.0127367021843674,0.00957009490414224,0.00686869985006591,0.00217767571008198,0.000944855825804744,0.00031815267034623,0.000103284590493999,3.25836200547323e-05,1.00414961414075e-05,9.02034712698493e-07,2.8282785666998e-12,9.46630612938754e-24
4.58654790167637,0.0198615307290712,0.0198615307290712,0.0197749450993542,0.0191917662630821,0.0167922335621069,0.0134906831435771,0.0101565085225275,0.0073038858347042,0.00232930510356828,0.00101461482965299,0.000343320190500482,0.00011200242237044,3.55074372503495e-05,1.09962988060469e-05,9.97533709589209e-07,3.28479013879462e-12,1.21262976052717e-23
4.60614853373481,0.0208909808153095,0.0208909808153095,0.0208203018934727,0.0202261071693173,0.0177319733194106,0.0142736087979385,0.0107670202417918,0.00775811678923689,0.00248875673903428,0.00108832790752462,0.000370071820426096,0.000121322736876251,3.8651132456913e-05,1.20286680206283e-05,1.10193203840745e-06,3.81079839530665e-12,1.55166798539673e-23
4.62574916579326,0.0219514205716014,0.0219514205716014,0.0218986047535462,0.0212944951855664,0.0187052431832909,0.0150865981989057,0.0114026109935424,0.0082322080293761,0.00265641672796526,0.00116620798958076,0.000398501880112194,0.000131284867044282,4.20303304434879e-05,1.31445654120843e-05,1.21601722397431e-06,4.41653834822251e-12,1.98347651869292e-23
4.64534979785171,0.0230470667097217,0.0230470667097217,0.0230141582860446,0.0224012174584595,0.0197160030351403,0.0159330194449795,0.0120659720573856,0.00872821806491035,0.00283308230657471,0.00124865220109764,0.000428769575227863,0.000141950316933883,4.56680653528551e-05,1.4352387552795e-05,1.34083046999622e-06,5.11443031626998e-12,2.533404602636e-23
4.66495042991015,0.0241643628567641,0.0241643628567641,0.0241535186854821,0.0235332851026229,0.0207530080855715,0.0168039549954389,0.0127504931842814,0.00924147942457129,0.00301737187916385,0.00133509946872412,0.00046070636094201,0.0001532726710074,4.95529009962776e-05,1.5649797966594e-05,1.47643617024567e-06,5.91451567535386e-12,3.23138502741776e-23
4.6845510619686,0.0253015128497949,0.0253015128497949,0.0253149556665214,0.0246890819937599,0.0218149732937065,0.0176984969255375,0.0134556010808085,0.0097716716482601,0.00320929719648445,0.00142559843698036,0.00049435155843953,0.000165273999318345,5.36953907130036e-05,1.70413803288368e-05,1.62355472943722e-06,6.83050101139239e-12,4.11608479373898e-23
4.70415169402704,0.0264585092964425,0.0264585092964425,0.0264985235002088,0.0258687276694736,0.0229021395765475,0.0186169700835672,0.0141816565622788,0.0103191510729156,0.00340909242767341,0.0015202973521108,0.000529779742314562,0.000177988559429634,5.81102401424171e-05,1.85331202675524e-05,1.78306399791376e-06,7.8783210340599e-12,5.23633783771545e-23
4.72375232608549,0.0276343905162861,0.0276343905162861,0.0277033198790108,0.0270714072445418,0.0240139203086921,0.0195590273254853,0.0149285099197058,0.0108839042492106,0.00361687293512481,0.00161929324469221,0.000567048785160036,0.000191445550120699,6.28107486640682e-05,2.01306572915128e-05,1.95583658562797e-06,9.07570611451852e-12,6.65329286525733e-23
4.74335295814394,0.0288204028320241,0.0288204028320241,0.0289206197412808,0.0282886506920276,0.0251429198296068,0.0205187615050186,0.0156917577853265,0.0114628099463231,0.00383171646435924,0.00172221793137244,0.000606053744038759,0.000205619406851584,6.77923840997844e-05,2.18339848349007e-05,2.14221885672063e-06,1.04398152287465e-11,8.44133741990723e-23
4.76295359020238,0.0300145635222636,0.0300145635222636,0.0301484648498244,0.0295185800834825,0.026287554446901,0.0214949709659819,0.0164705673672055,0.0120553354743702,0.00405354788280996,0.00182907931519904,0.000646820360071351,0.000220528516958934,7.30650479687926e-05,2.36477530988229e-05,2.34302508910378e-06,1.19918732454088e-11,1.06946779013913e-22
4.78255422226083,0.0312151013218446,0.0312151013218446,0.0313851018273837,0.0307595108221506,0.0274464001829279,0.0224865750943472,0.0172641919121874,0.0126610067510787,0.00428230880068893,0.00193989266785037,0.000689377264780263,0.000236192521859333,7.86392153767489e-05,2.5576875640638e-05,2.55912071184787e-06,1.37556772655921e-11,1.35308440759947e-22
4.80215485431927,0.0324174341315213,0.0324174341315213,0.032625941450376,0.0320069695902927,0.0286155283277759,0.0234904283141143,0.0180702899736249,0.0132781738845728,0.00451753812713824,0.00205449002034627,0.000733687977497451,0.000252608930917507,8.45181224811208e-05,2.76239813849042e-05,2.79116670377392e-06,1.57564399174175e-11,1.70947691739094e-22
4.82175548637772,0.033617617401332,0.033617617401332,0.0338670187290663,0.0332570784582379,0.0297915123906654,0.0245037731161343,0.0188868005211781,0.0139053802049434,0.00475882875166382,0.00217272507003362,0.000779722835902789,0.000269777461307976,9.07057701548535e-05,2.97919862258293e-05,3.0398712130259e-06,1.80222339315124e-11,2.15663176478321e-22
4.84135611843617,0.0348136581820964,0.0348136581820964,0.0351063211102524,0.0345078634072178,0.0309726076464109,0.0255252160777145,0.0197126995465672,0.0145419223670423,0.00500602212320656,0.00229456282163763,0.000827491501678326,0.000287711395619128,9.72107797918297e-05,3.20853722191174e-05,3.30612318528429e-06,2.0585128624329e-11,2.71695966888235e-22
4.86095675049461,0.0360014285377464,0.0360014285377464,0.0363396731049304,0.0357552145168048,0.0321551347094353,0.0265517551265162,0.0205457100179732,0.0151861651321291,0.00525863217932206,0.002419816712728,0.000876948668954412,0.000306404970574557,0.000104035433476789,3.45065903101908e-05,3.59062640363482e-06,2.34793402677161e-11,3.41804462306897e-22
4.88055738255306,0.0371747673975549,0.0371747673975549,0.0375608286136848,0.0369929664420954,0.0333335331386731,0.0275788081646141,0.0213823118208273,0.0158355396159051,0.00551583514461034,0.002548140931743,0.00092798991619554,0.000325831450422179,0.000111174859188293,3.70557379238386e-05,3.89385577772103e-06,2.67409386346326e-11,4.29369031563546e-22
4.9001580146115,0.0383340836706504,0.0383340836706504,0.0387701617967269,0.0382214562464536,0.0345080695272131,0.0286065875564865,0.0222226815954663,0.0164901997682906,0.00577774088837232,0.00267961695514415,0.000980664923328343,0.000346017845618466,0.000118642474410617,3.97390229896531e-05,4.21694371500948e-06,3.04141515549185e-11,5.38631821940245e-22
4.91975864666995,0.039477569504581,0.039477569504581,0.0399658041795701,0.0394388093122723,0.03567701196707,0.0296336473790106,0.0230657065622779,0.0171493419649937,0.00604412362648176,0.00281417100335924,0.00103496704157807,0.000366971627277865,0.000126445185319415,4.25605663621364e-05,4.56083373805601e-06,3.45464366379589e-11,6.74810437678112e-22
4.9393592787284,0.0405984589913402,0.0405984589913402,0.0411408557369083,0.0406381736551608,0.0368341036386857,0.0306547645691171,0.0239073193959638,0.0178099551590134,0.00631396889836221,0.00295135922279735,0.00109075250809006,0.000388651456525836,0.000134573088822474,4.55188659590751e-05,4.92588761259082e-06,3.91854313641105e-11,8.44238973930819e-22
4.95895991078684,0.0416911714408395,0.0416911714408395,0.0422895916948194,0.0418138325155273,0.0379740697606824,0.0316654940143399,0.0247440287204692,0.0184694344888061,0.0065863824359416,0.00309078693534869,0.0011478927874849,0.000411020532942068,0.000143017621394475,4.86128267476294e-05,5.31251493091576e-06,4.43834862731149e-11,1.05468898331686e-21
4.97856054284529,0.0427596013948243,0.0427596013948243,0.0434158856096681,0.0429695464748786,0.0391002183881007,0.0326685269095478,0.0255779032066947,0.0191293129076922,0.00686193265217852,0.00323274213743911,0.00120651141437316,0.000434131938511156,0.000151801436671938,5.18519767788854e-05,5.72230272551761e-06,5.02080314836504e-11,1.31594707477746e-21
4.99816117490373,0.043802305908779,0.043802305908779,0.0445182016652625,0.0441037319944675,0.040211011534323,0.0336625189920868,0.0264078621282955,0.0197887754393429,0.00714035384715845,0.00337712267110032,0.00126658785319017,0.000457987613914301,0.00016092962109883,5.52399830191437e-05,6.15623615521833e-06,5.67281671223459e-11,1.63993340460579e-21
5.01776180696218,0.0448100025954362,0.0448100025954362,0.0455870227743477,0.0452068847269093,0.0412976636312627,0.034640036463997,0.0272280298241281,0.0204434005800178,0.00742006460191549,0.00352319984189838,0.00132786484089342,0.000482503421711575,0.00017037692079631,5.87700992646767e-05,6.61415521273696e-06,6.40086958458983e-11,2.04093263836353e-21
5.03736243902063,0.0457795516708205,0.0457795516708205,0.0466190499111063,0.0462756354335397,0.0423569361276282,0.0355982493327101,0.0280361104551174,0.0210914252377219,0.00770041638891538,0.00367067801180563,0.00139024389272974,0.000507651452570901,0.000180137492156475,6.24421550141489e-05,7.09662838826986e-06,7.21269846779679e-11,2.53658663879693e-21
5.05696307107907,0.0467171927982606,0.0467171927982606,0.0476205321195586,0.0473160888726131,0.0433942543832959,0.0365416015459095,0.0288355303916679,0.0217353858505991,0.00798232433606709,0.00382000507492042,0.00145390743376898,0.000533506243138758,0.000190241865786088,6.62686279690982e-05,7.60568585370019e-06,8.11830215951383e-11,3.14904862863077e-21
5.07656370313752,0.0476219800234086,0.0476219800234086,0.0485904114259949,0.0483271065261191,0.044408431056237,0.0374689930272082,0.0296253597410183,0.0223745488673849,0.00826551725973484,0.0039710659184853,0.0015188260072699,0.000560065583229838,0.000200693629787942,7.02527908723956e-05,8.14235829723961e-06,9.12763265267673e-11,3.90512141087027e-21
5.09616433519597,0.0484826501098576,0.0484826501098576,0.04951708847307,0.0492970510367029,0.0453886035710726,0.0383711360792718,0.0303981751836428,0.0230032613115258,0.00854788944310041,0.00412285864417705,0.00158462858281702,0.000587200554883568,0.000211450770082619,7.43819186687906e-05,8.70583090127041e-06,1.0249419936552e-10,4.83657477421851e-21
5.11576496725441,0.0492997093038169,0.0492997093038169,0.0504009509819183,0.0502261850915587,0.0463348027316126,0.039247897749635,0.0311537621395981,0.0236212917563869,0.00882931194954336,0.00427532268239442,0.00165130026611605,0.000614912235218082,0.000222517442598635,7.86593361972318e-05,9.297139573946e-06,1.14952792722557e-10,5.98301893864193e-21
5.13536559931286,0.0500805215825521,0.0500805215825521,0.0512494062383791,0.0511217747320313,0.0472535338288194,0.0401046396277746,0.0318962747150442,0.0242317261275885,0.00911090048795583,0.00442900152839105,0.00171906023220635,0.000643289242504968,0.000233929679562839,8.30997380281046e-05,9.918704494628e-06,1.2879714708723e-10,7.39382769999226e-21
5.1549662313713,0.0508246998131621,0.0508246998131621,0.0520619510311059,0.0519832162023459,0.0481440654366111,0.0409406120548728,0.0326250300655352,0.0248339929741637,0.00939241425771685,0.00458378517203904,0.00178787697140572,0.000672327595804052,0.000245690342599887,8.77062467071137e-05,1.05716322314897e-05,1.44169852433243e-10,9.12850732166495e-21
5.17456686342975,0.0515198719997996,0.0515198719997996,0.0528257917288046,0.0527976197102636,0.048994260058553,0.0417453414855947,0.0333315762729103,0.0254215911753919,0.00967135108916872,0.00473845384633137,0.00185728324799179,0.000701858493631803,0.000257741778010602,9.24603157174898e-05,1.12544199209357e-05,1.61189459409798e-10,1.12570393652652e-20
5.19416749548819,0.0521705370951706,0.0521705370951706,0.053545400286118,0.0535693184077517,0.0498078992414929,0.0425218630457751,0.034018202591738,0.0259961770326512,0.00994827172176365,0.00489327511298621,0.00192738836050517,0.000731928674884664,0.000270104695288111,9.73712616390142e-05,1.19689144742465e-05,1.80031874309487e-10,1.38675321271939e-20
5.21376812754664,0.0527840779670075,0.0527840779670075,0.0542282292986636,0.054305647612396,0.0505915920098817,0.0432756550293869,0.0346891751872927,0.0265609338906867,0.0102243386990541,0.00504881795775523,0.00199842301099313,0.000762632068537286,0.000282817674349824,0.000102455038717898,1.2717844524215e-05,2.00904315917784e-10,1.70687326499305e-20
5.23336875960509,0.0533606496407477,0.0533606496407477,0.0548743279754161,0.0550065504351357,0.051345099972124,0.0440063706806182,0.0353441157448343,0.0271155072152916,0.010499372728166,0.00520499512155739,0.00207036133441777,0.00079396599338455,0.000295884010320313,0.000107715048924816,1.35024567812646e-05,2.24011166134529e-10,2.09915210144154e-20
5.25296939166353,0.053887827599876,0.053887827599876,0.0554707968638326,0.0556589773817949,0.0520560320200843,0.0447032248997453,0.0359742432632358,0.0276530808635929,0.0107706739307571,0.00536046347220027,0.00214267485975538,0.000825733945784751,0.000309234432284904,0.000113128191268198,1.43206746951445e-05,2.49517761964015e-10,2.57892041028949e-20
5.27257002372198,0.0543735898657897,0.0543735898657897,0.0560257085939715,0.0562708918464938,0.0527315917505588,0.0453722085089349,0.036584234874859,0.0281771508964582,0.0110395193841588,0.00551584582086119,0.00221561431739264,0.000858037243917124,0.000322910344041896,0.000118711575050538,1.51754621676007e-05,2.7769050422727e-10,3.16562694385731e-20
5.29217065578043,0.0548245005472825,0.0548245005472825,0.0565457094435781,0.0568488547393059,0.0533777234492651,0.0460182744658112,0.0371779665239768,0.0286906229354555,0.0113069845919536,0.00567167375514321,0.002289398520037,0.000890966726885147,0.000336949964796985,0.000124481449511426,1.60697721528226e-05,3.08823213449188e-10,3.88303114601442e-20
5.31177128783887,0.0552411686043399,0.0552411686043399,0.0570313238669018,0.0573932922609123,0.0539946474582342,0.0466414708252622,0.0377553746320842,0.0291933795976057,0.0115729727580177,0.00582789691438875,0.00236401446211708,0.000924524295725363,0.000351358423513126,0.000130442076246833,1.70050928808179e-05,3.43210323655449e-10,4.75974307745263e-20
5.33137191989732,0.0556121642658807,0.0556121642658807,0.0574706375315473,0.0578921024743196,0.0545707771616167,0.0472316275120061,0.0383081079067506,0.0296788820027719,0.0118348246462456,0.00598316868449407,0.00243892040146786,0.000958504017724005,0.000366061529950767,0.000136568184205809,1.79790633967436e-05,3.81091721030323e-10,5.82927996609853e-20
5.35097255195576,0.0559477614388033,0.0559477614388033,0.0578741405503078,0.0583557270523579,0.0551157276598667,0.04779688151302,0.0388426273319238,0.0301520384173909,0.0120944104162619,0.00613842015235283,0.00251449688518847,0.000993060081333796,0.000381121798382251,0.000142885232322376,1.89959534710985e-05,4.22867845775531e-10,7.13431523177799e-20
5.37057318401421,0.0562532145178752,0.0562532145178752,0.0582471670137115,0.0587894448612544,0.0556343047456067,0.0483412555949679,0.0393620951604893,0.0306152303388327,0.0123526259123923,0.00629410070983327,0.00259093364246696,0.00102827392824078,0.000396574879104019,0.000149409037596201,2.00588875313312e-05,4.68955382988068e-10,8.72652603304044e-20
5.39017381607266,0.0565294463689094,0.0565294463689094,0.0585905826789494,0.059194041320684,0.0561270920307287,0.0488651287903211,0.0398667261505146,0.0310685612398222,0.0126094642282522,0.00645020505723882,0.0026682359766626,0.00106415497914933,0.000412429165145397,0.000156145383414104,2.11697313450039e-05,5.19781890695029e-10,1.06682513536565e-19
5.4097744481311,0.0567668712148167,0.0567668712148167,0.0588943543949456,0.059559283145917,0.0565842100280219,0.0493597563938254,0.0403492788822985,0.031506313570487,0.0128625423300876,0.00660550755731695,0.00274590191228102,0.00110050945197151,0.000428614023370649,0.00016307007356315,2.23262965248668e-05,5.75709773439241e-10,1.30328059503403e-19
5.42937508018955,0.0569765319539616,0.0569765319539616,0.0591698326046372,0.0598965433089075,0.0570162695934246,0.0498342348456594,0.0408170683749857,0.0319341136951092,0.0131140799506512,0.00676113633031549,0.00282440278074406,0.00113753167711985,0.000445209282010193,0.000170215934223891,2.35341684297415e-05,6.37333705628674e-10,1.59134170745783e-19
5.44897571224799,0.0571622271318472,0.0571622271318472,0.0594208818984237,0.0602096543932093,0.0574267738212865,0.0502915080413519,0.0412724184096857,0.0323537198421226,0.0133647523079326,0.00691743790866518,0.00290389105205357,0.00117529069856694,0.000462247021534536,0.000177598067433961,2.47966552098138e-05,7.05248626153881e-10,1.94223170365467e-19
5.46857634430644,0.0573250298711723,0.0573250298711723,0.0596485462976017,0.0604996033640994,0.0578165344705029,0.0507321818977309,0.041715748900513,0.0327654088990452,0.0136146355375655,0.0070744529792911,0.00298439308399981,0.00121380554478235,0.000479740132824192,0.000185224434167177,2.61161628267728e-05,7.80080872150087e-10,2.36952148480406e-19
5.48817697636489,0.0574577109946851,0.0574577109946851,0.0598452267781866,0.0607586062397394,0.0581779717669251,0.0511494897460481,0.0421414091790984,0.0331646826670322,0.0138618121041316,0.00723118281948953,0.00306549501093352,0.00125291560217882,0.000497630353756475,0.000193075514265213,2.74912517156663e-05,8.623943281165e-10,2.88927676542913e-19
5.50777760842333,0.057570584352346,0.057570584352346,0.0600215845492915,0.0609974057488844,0.0585212215618842,0.0515522181686867,0.0425565437871504,0.0335570972434202,0.0141085467605475,0.00738880329662287,0.00314770112078166,0.00129283411617372,0.000516007437249994,0.00020118908249334,2.8928635359568e-05,9.53060434108099e-10,3.52181002777735e-19
5.52737824048178,0.0576661229812576,0.0576661229812576,0.0601801401717337,0.0612185058239244,0.0588485800659937,0.0519423036506643,0.0429626878823105,0.0339438207842489,0.0143553027190953,0.0075475616224803,0.0032311280001891,0.00133361843344332,0.000534900320942062,0.000209579798729449,3.04319077917297e-05,1.05293797294713e-09,4.29151372028598e-19
5.54697887254022,0.0577453943913391,0.0577453943913391,0.0603219559691246,0.0614229354827099,0.0591609413419787,0.0523204581984509,0.0433603741436078,0.034325237194172,0.0146022207712182,0.00770753866226586,0.00331582284027619,0.0013752981451807,0.000554327261657193,0.0002182583710955,3.20041939207304e-05,1.16295153972644e-09,5.22795170283652e-19
5.56657950459867,0.0578036523030917,0.0578036523030917,0.0604420193831332,0.0616055360576868,0.05945323533822,0.0526821148475029,0.0437457561400436,0.0346982601108924,0.0148479602261544,0.00786803143570725,0.00340149474903871,0.00141776240188269,0.000574249924646061,0.000227213290153581,3.36454187023591e-05,1.28399040374392e-09,6.36640053691478e-19
5.58618013665712,0.0578493339839688,0.0578493339839688,0.0605490971012459,0.0617751870145756,0.0597339268351167,0.0530346879612989,0.0441249259407624,0.0350676775704814,0.0150945383754076,0.00803011224776187,0.00348861823147363,0.00146121865387176,0.000594758710602183,0.000236483969429243,3.5363084307939e-05,1.41731731535727e-09,7.75106725384591e-19
5.60578076871556,0.0578838882348552,0.0578838882348552,0.060644668537796,0.0619333606445664,0.0600043710471141,0.0533793258792911,0.0444988001524394,0.0354341941926558,0.0153422524972245,0.00819395161955852,0.00357728331556367,0.00150571650255211,0.000615881168880174,0.000246085447571918,3.71612732100784e-05,1.56418694778989e-09,9.43507380165817e-19
5.62538140077401,0.057908258128391,0.057908258128391,0.060729688616206,0.0620809989270973,0.060265419297623,0.0537167370367657,0.0448679352913094,0.0357982329200066,0.0155912842121309,0.00835966062859222,0.00366755554761204,0.00155129604442982,0.000637641407537184,0.000256031635343767,3.90440181916322e-05,1.72597179611451e-09,1.14829261129971e-18
5.64498203283245,0.0579199812456886,0.0579199812456886,0.0608015411547422,0.062215393456819,0.0605143792548567,0.0540444708374044,0.0452302485554913,0.0361581101598571,0.0158408964976225,0.00852685748384438,0.00375928428420873,0.00159790614011161,0.000660026243243828,0.000266321626073674,4.10131884225965e-05,1.90407406377258e-09,1.39722048643207e-18
5.6645826648909,0.0579250054637557,0.0579250054637557,0.0608664371427563,0.0623428665578481,0.0607573387385356,0.0543679144336812,0.0455902132615422,0.0365173805707634,0.0160926432709015,0.00869639227415238,0.0038528615030521,0.0016457262863177,0.000683117884780967,0.000276993129724527,4.30766895172683e-05,2.1003116433361e-09,1.69991450272158e-18
5.68418329694935,0.0579241198558541,0.0579241198558541,0.0609251859226995,0.0624642273288402,0.060995050078671,0.0546877137281718,0.0459483544250048,0.0368764580535515,0.0163467229248914,0.00886839294838216,0.00394836520408154,0.0016948046057088,0.000706945276361483,0.000288062848005667,4.52393957896026e-05,2.31653748298273e-09,2.06797318282912e-18
5.70378392900779,0.0579179814712277,0.0579179814712277,0.0609784610512661,0.062580148729783,0.0612281384572675,0.0550044055770152,0.0463051094461867,0.0372356893269504,0.0166033083167785,0.00904297537974878,0.00404586929087048,0.00174518824553242,0.000731537429959902,0.000299547788035884,4.7506374268433e-05,2.554791941469e-09,2.51549431507184e-18
5.72338456106624,0.0579063597821544,0.0579063597821544,0.0610260033682885,0.0626903482411431,0.0614562974193381,0.0553176925629212,0.0466602155046649,0.0375948596667832,0.0168623242594929,0.0092201214450946,0.00414538863728126,0.00179689953142756,0.000756913375962681,0.000311461131045885,4.98822286213389e-05,2.81728391717517e-09,3.05957180674042e-18
5.74298519312468,0.0578923210655907,0.0578923210655907,0.0610710305521336,0.0627981174305305,0.061682728823913,0.0556304390944745,0.047016079977531,0.0379559083111094,0.0171246652671006,0.0094003448410002,0.00424717844481973,0.00185006574746184,0.000783136847989019,0.000323834747457278,5.23747137049963e-05,3.1066157907707e-09,3.72117257397797e-18
5.76258582518313,0.05787644569498,0.05787644569498,0.0611141479652825,0.0629040719826841,0.0619080262660353,0.0559431751901519,0.0473731524017886,0.0383192060706025,0.0173905348341251,0.00958378632236728,0.00435132935472223,0.00190474447499252,0.000810243079471484,0.000336689234162974,5.49899934894847e-05,3.42555281260843e-09,4.52569378144347e-18
5.78218645724158,0.0578593112147322,0.0578593112147322,0.061155960368885,0.0630088293919144,0.0621327898295454,0.0562564409242211,0.0477318943669416,0.0386851364011097,0.017660146526726,0.00977059418366549,0.00445793694533504,0.00196099641141707,0.000838269217054654,0.000350046330518847,5.77346039563842e-05,3.77715064419976e-09,5.50403308270501e-18
5.80178708930002,0.0578420470041737,0.0578420470041737,0.0611976587558393,0.0631136141704824,0.0623582240925404,0.0565713290149772,0.0480932408889587,0.0390544701756656,0.0179338963103942,0.00996102010288335,0.00456714577854129,0.00201890490509553,0.000867262751650254,0.000363932479898408,6.06160596529945e-05,4.16482667763443e-09,6.69384873049119e-18
5.82138772135847,0.0578256611519934,0.0578256611519934,0.0612403103448672,0.0632195278660741,0.062585421373587,0.0568888387111304,0.0484580546756639,0.039427925433116,0.0182121645033122,0.010155310717688,0.00467910062556867,0.00207855483215488,0.000897272646028244,0.000378375199068425,6.36422859332928e-05,4.59236202783966e-09,8.14099166723553e-18
5.84098835341691,0.0578106319263739,0.0578106319263739,0.061284424884151,0.0633271002952489,0.062814915447078,0.0572094683735219,0.04882677766071,0.0398058827444432,0.0184951829328247,0.0103536331234183,0.00479391194414666,0.00214001720450722,0.000928342683456504,0.000393400280109121,6.68211577468095e-05,5.06390393975999e-09,9.90122394219328e-18
5.86058898547536,0.057797699222806,0.057797699222806,0.0613307917359516,0.0634371525635747,0.0630475337415746,0.0575339881961604,0.0492000876337963,0.0401889182409024,0.0187832795553212,0.0105562107513473,0.00491171822662868,0.00220337677977036,0.000960523365799799,0.000409036808783631,7.01613514446732e-05,5.58406576415459e-09,1.20424868497449e-17
5.88018961753381,0.0577888765058415,0.0577888765058415,0.0613815560957525,0.0635519127611912,0.0632855112188117,0.0578644613177788,0.0495797754525644,0.0405785234713909,0.019077219645181,0.0107635169528929,0.00503277718044521,0.0022687734877449,0.00099389021694677,0.000425325072593525,7.36737476708254e-05,6.15809602576014e-09,1.46478655445235e-17
5.89979024959225,0.0577838216525234,0.0577838216525234,0.0614363670742937,0.0636710308265476,0.0635285279327229,0.0582006263503194,0.0499656503109519,0.0409745765109044,0.0193770226625497,0.0109756097211485,0.0051571560285903,0.00233626346883171,0.00102848321190022,0.000442290781511162,7.73670234147309e-05,6.79157809036389e-09,1.78180764687061e-17
5.9193908816507,0.0577830195389229,0.0577830195389229,0.0614957525170676,0.0637950668888103,0.0637771712440353,0.0585430525709976,0.050358234299891,0.0413775400985046,0.0196829856415174,0.0111927054113636,0.00528499767286553,0.00240593815234306,0.00106435856550444,0.000459967081621904,8.12514229674518e-05,7.49077757611773e-09,2.16760055370267e-17
5.93899151370914,0.0577876794119019,0.0577876794119019,0.0615610139862798,0.063925386682071,0.0640328399719964,0.0588930599268204,0.0507587004621391,0.0417884163800255,0.0199956697231843,0.011415174156686,0.00541652036468811,0.00247792496132319,0.0011015894363157,0.000478395037961089,8.53389143087093e-05,8.26274129802869e-09,2.63717371664104e-17
5.95859214576759,0.0578006091767301,0.0578006091767301,0.0616351628377878,0.0640651384714437,0.0642987328206437,0.0592536372481046,0.0511696721001918,0.0422094115243148,0.0203162277435949,0.0116437306062217,0.00555211047498874,0.00255243082524438,0.00114028576963031,0.00049763248147172,8.96448593333211e-05,9.11556407124369e-09,3.20893088304121e-17
5.97819277782604,0.0578204917909941,0.0578204917909941,0.0617168192904388,0.064212914100288,0.0645734914339546,0.0596235889186168,0.0515901722802688,0.0426397732130327,0.0206444061827115,0.0118782910065666,0.00569177891663079,0.00262949298196632,0.00118048330992195,0.000517705737630584,9.41793896511005e-05,1.00576182024891e-08,3.90511827567731e-17
5.99779340988448,0.0578479270972302,0.0578479270972302,0.061806646163966,0.0643694271314175,0.0648578843860349,0.0600036774472888,0.0520209137906759,0.0430801423133771,0.0209806226300671,0.0121191574330569,0.00583572207492186,0.00270923517467323,0.00122225733529078,0.000538658963248241,9.89561994858648e-05,1.10984772725776e-08,4.75296564816069e-17
6.01739404194293,0.0578850155251917,0.0578850155251917,0.0619069136838714,0.0645370695779152,0.0651543805900409,0.0603962472863528,0.0524639889809371,0.043532309216987,0.0213258663105787,0.0123669676979182,0.00598430212565824,0.00279186058808541,0.00126572041900681,0.000560553587625514,0.000103992609507096,1.22490944007639e-08,5.78585428417391e-17
6.03699467400137,0.0579353782028478,0.0579353782028478,0.0620215288849442,0.0647199508078526,0.0654672053033599,0.0608052923384777,0.0529229420244501,0.0439992851707149,0.0216817499592989,0.0126227321011735,0.00613806893506128,0.00287766403975794,0.00131102888322703,0.000583471599280832,0.000109310349862753,1.3522092599389e-08,7.04481588753115e-17
6.05659530605982,0.0579967785984373,0.0579967785984373,0.0621481371197328,0.0649156557215686,0.0657940039233064,0.0612287142733624,0.0533960317523214,0.0444797020236227,0.0220477519376847,0.0128862287534222,0.00629698044585021,0.00296666688874292,0.00135821669985878,0.000607441751755419,0.000114921801511326,1.49302184656545e-08,8.5793450743918e-17
6.07619593811827,0.058069998641939,0.058069998641939,0.062287612115372,0.0651251351036852,0.066135821119188,0.0616675675347223,0.0538842578267912,0.0449744681918926,0.0224244714457809,0.0131578892685595,0.00646131399986637,0.00305904170744192,0.00140738783048307,0.000632524681041726,0.000120845778977251,1.64883173840373e-08,1.04502467222271e-16
6.09579657017671,0.0581585582681473,0.0581585582681473,0.0624437707022313,0.0653524235885277,0.0664968472973154,0.0621258534812236,0.0543912074670902,0.0454866628643533,0.0228136087136396,0.013438799968133,0.00663167479300527,0.00315512001648717,0.00145872151533629,0.000658816071570754,0.000127108448435301,1.82137925765757e-08,1.27324747461427e-16
6.11539720223516,0.0582666942111074,0.0582666942111074,0.0626212149754137,0.0656023942041403,0.0668821601611247,0.0626084351288805,0.0549212515700594,0.0460200457428599,0.0232172454380919,0.0137302891394047,0.00680879918917089,0.0032553021145271,0.00151243220563329,0.000686429318552566,0.000133740296061638,2.01265513222596e-08,1.55182960846869e-16
6.1349978342936,0.0583911102256089,0.0583911102256089,0.062816461094506,0.0658714598041081,0.067288234691894,0.0631121444080033,0.0554717360807587,0.0465725076952282,0.0236345318090655,0.0140319646918476,0.00699257990286815,0.0033595903394632,0.00156855247261288,0.000715396928695384,0.000140756918350515,2.22463082558623e-08,1.89188551122189e-16
6.15459846635205,0.0585327635751041,0.0585327635751041,0.0630305917937224,0.066160812402533,0.0677164091856092,0.063638358271643,0.0560439882327702,0.0471452716981951,0.0240662961809046,0.0143444277102443,0.00718340400080533,0.00346822520336399,0.00162722695378241,0.000745803231223327,0.000148184630834971,2.45964527785024e-08,2.30712758211441e-16
6.1741990984105,0.0586971358567022,0.0586971358567022,0.0632695707254332,0.0664767769168129,0.0681732958696901,0.0641934300511565,0.056643736332699,0.0477432794314822,0.0245152933893812,0.01466944061406,0.00738224970159185,0.00358173821178748,0.00168874000376048,0.000777798379733965,0.000156063793481136,2.72052418825546e-08,2.81458232157453e-16
6.19379973046894,0.0588884387385782,0.0588884387385782,0.063538014626465,0.0668242863750736,0.0686641281532718,0.0647824615609782,0.057275646661074,0.0483706139982396,0.0249838970867068,0.0150085635957191,0.00759001123939262,0.003700629784016,0.00175336649156311,0.000811530892866113,0.000164435811227779,3.01042598101532e-08,3.43519621924315e-16
6.21340036252739,0.0591021656646245,0.0591021656646245,0.0638311423973743,0.0671983994042205,0.0691840136904558,0.0654010219254342,0.0579359768967979,0.0490242747871934,0.0254708532631889,0.0153611924678257,0.00780649941442866,0.00382487867508328,0.00182113792319347,0.00084703879961348,0.000173320876086455,3.33244921506749e-08,4.1942022326224e-16
6.23300099458583,0.0593393557690542,0.0593393557690542,0.0641501493115306,0.0676004528809092,0.0697344974139232,0.0660507419535885,0.0586263349472253,0.0497057731181072,0.0259772326002383,0.0157281198221848,0.00803223343338307,0.00395481129206282,0.00189225234169453,0.000884438478784587,0.000182755907214258,3.69032999777001e-08,5.1228691440651e-16
6.25260162664428,0.0596078387055406,0.0596078387055406,0.0645035834310351,0.068039544627211,0.0703251573780206,0.0667408882846123,0.0593551315254431,0.0504224105911123,0.0265071715247002,0.0161120130021768,0.00826870366014993,0.00409124024933957,0.00196714503333799,0.00092395978653906,0.000192802689429225,4.08872576970989e-08,6.26034510077258e-16
6.27220225870273,0.0599107070274454,0.0599107070274454,0.0648948949988779,0.0685194254433329,0.0709601086286467,0.0674756048329436,0.0601262779105323,0.0511777156993389,0.0270629051294411,0.0165144197782901,0.00851685111354589,0.00423472021849975,0.0020461347513796,0.000965781833957231,0.000203514460583834,4.53264060305886e-08,7.65462302485529e-16
6.29180289076117,0.0602422582485073,0.0602422582485073,0.0653180115208309,0.0690337961652564,0.0716330692267131,0.0682491612822117,0.0609348991997017,0.0519677506237567,0.0276427452121443,0.0169345072629553,0.00877640006140963,0.00438520792791053,0.00212925566404271,0.00100995197666931,0.000214918196574816,5.02701655205504e-08,9.36364778948056e-16
6.31140352281962,0.0606034467678166,0.0606034467678166,0.0657740613117852,0.0695839505976163,0.0723456012453858,0.0690632694634535,0.0617827388843137,0.0527942012783505,0.0282479677903614,0.0173732509324385,0.00904800956864988,0.00454312767148058,0.00221677019573072,0.00105662698457713,0.000227065098369212,5.57787308478177e-08,1.14594985610759e-15
6.33100415487806,0.0610044802407738,0.0610044802407738,0.0662742295101249,0.0701818372080189,0.0731103774167633,0.0699302811426487,0.0626810902615605,0.0536669424792701,0.0288842817552658,0.0178343770896908,0.00933378978326596,0.0047096433184935,0.00230930800584037,0.0011061422902308,0.000240046792407696,6.19291709917818e-08,1.40331279225837e-15
6.35060478693651,0.0614460283750659,0.0614460283750659,0.0668193729103801,0.0708285030824861,0.0739287904790165,0.0708518335931054,0.0636317117380322,0.0545877460236643,0.0295531389416211,0.0183190301427254,0.00963453279024828,0.00488527226456045,0.0024071919814284,0.00115869191113918,0.000253927132747296,6.88001814989838e-08,1.71953505293454e-15
6.37020541899496,0.0619214707348857,0.0619214707348857,0.0674024159880608,0.0715165826417002,0.0747934447838496,0.0718211366050361,0.0646287908441144,0.0555518889972413,0.0302524825138775,0.0188261870567872,0.00994989878680915,0.00506996414664252,0.00251046953257465,0.00121434003628188,0.000268743315379826,7.64714388200172e-08,2.10805987900097e-15
6.3898060510534,0.0624314755684481,0.0624314755684481,0.0680241968276613,0.0722470860186691,0.0757056620957721,0.0728397328495792,0.0656739814306873,0.0565610406277611,0.0309837023784797,0.0193569599938063,0.010280673281538,0.00526424258733411,0.0026194738832954,0.00127329062969893,0.000284564764091243,8.50401132567424e-08,2.58565003261263e-15
6.40940668311185,0.0629881424050427,0.0629881424050427,0.068698024111958,0.0730342848216388,0.0766806970943369,0.073922607797661,0.0667810934006943,0.0576273720843263,0.0317540021919214,0.0199161230057044,0.0106296096569524,0.00546965287035974,0.0027350549424807,0.00133600362594524,0.000301520913355681,9.46327068478028e-08,3.17357968436226e-15
6.42900731517029,0.0635886342271702,0.0635886342271702,0.0694209519803044,0.073875208906815,0.0777157849984459,0.0750674580049926,0.0679483946428681,0.0587497110682141,0.0325633535130287,0.0205039692923151,0.010997110046512,0.00568655351936585,0.0028574821924537,0.00140266262820379,0.000319682786721432,1.05371749547037e-07,3.89757577497967e-15
6.44860794722874,0.064225939064841,0.064225939064841,0.0701854603742043,0.0747620036920403,0.0788029894559976,0.0762669553553455,0.0691695809750495,0.059922913918255,0.03340950543871,0.0211193892554935,0.0113828259334475,0.00591491851567522,0.00298683532761789,0.00147336071024809,0.000339102767330386,1.1738629309795e-07,4.78905689388298e-15
6.46820857928719,0.0649002556014247,0.0649002556014247,0.0709918869160283,0.0756951617412223,0.0799431260547872,0.0775221997260524,0.070445956066979,0.0611483991007758,0.0342938266468176,0.0217635503983845,0.0117876327546098,0.00615535889389521,0.00312351794110172,0.00154835279151827,0.000359872278937345,1.30832477186681e-07,5.88722188322868e-15
6.48780921134563,0.0656245261687653,0.0656245261687653,0.0718545237688988,0.0766900709190341,0.0811527776897096,0.0788496182200068,0.0717927880890785,0.0624397403006488,0.0352245682569467,0.022442021043735,0.0122148159712942,0.00640976080201775,0.00326859084067445,0.00162822563322785,0.000382163568376301,1.4591420376595e-07,7.24193531083157e-15
6.50740984340408,0.0663920033928922,0.0663920033928922,0.0727661388447206,0.0777391838981112,0.0824243387651433,0.0802422174878734,0.0732040975742383,0.0637921007688704,0.0361997214638606,0.0231538920797182,0.0126641801352046,0.00667821021489153,0.00342221218730601,0.00171312508080385,0.000406050446510657,1.62820616353772e-07,8.91309832910417e-15
6.52701047546252,0.0671959370603223,0.0671959370603223,0.0737194682543547,0.0788348893896224,0.0837500744756049,0.0816928216308278,0.0746736896744309,0.0652004162558094,0.0372170912126933,0.0238981174903854,0.0131354476549613,0.00696074935655853,0.00358451956797921,0.0018031888237024,0.000431606870273762,1.81760231431383e-07,1.09743903084926e-14
6.54661110752097,0.0680359421935619,0.0680359421935619,0.0747142093743716,0.0799769975536518,0.0851300875476218,0.0832018569763003,0.076202282144271,0.0666656288927619,0.0382778708470997,0.0246758162229871,0.0136295282727279,0.00725805164765396,0.00375597874118799,0.00189872246330231,0.000458949450089197,2.02981514033626e-07,1.35176206427231e-14
6.56621173957942,0.0689242980616015,0.0689242980616015,0.0757639791361909,0.0811802321837559,0.0865803859964849,0.0847853274254369,0.0778048921279056,0.0682012213291328,0.0393905167513098,0.0254928224842521,0.0141499638775073,0.00757221039116887,0.00393780181653725,0.00200041604606989,0.000488292347476597,2.26805022546498e-07,1.66593735386359e-14
6.58581237163786,0.0698509327185373,0.0698509327185373,0.0768578543210266,0.0824330542865668,0.0880890374958585,0.0864319464295748,0.0794715605605864,0.0697988444714004,0.0405509929534151,0.0263469426398361,0.0146958850693539,0.00790298576079806,0.0041300042050553,0.0021083615138059,0.000519709782571785,2.5352147746687e-07,2.05391746249617e-14
6.60541300369631,0.0708099582914665,0.0708099582914665,0.0779894768568466,0.0837287803631546,0.0896492133170853,0.0881353546050082,0.0811967878226375,0.0714540064780524,0.0417574124358043,0.0272373468455842,0.0152671662128255,0.00825053285237323,0.00433280759461209,0.00222275758859442,0.000553304416149424,2.83464787565281e-07,2.5329672797764e-14
6.62501363575475,0.0718003949863778,0.0718003949863778,0.0791578745005216,0.0850664882655509,0.0912602106719067,0.0898951755590038,0.0829805524883436,0.0731670091939575,0.0430106524821557,0.0281649991449331,0.0158646862079621,0.00861555307606259,0.00454672491923679,0.00234395618418399,0.000589220362810768,3.17025243191516e-07,3.1245432313657e-14
6.6446142678132,0.0728321432835825,0.0728321432835825,0.080374077933609,0.0864581634976584,0.092935194742181,0.0917247160219199,0.0848354870762552,0.0749493348906015,0.0443182134746492,0.0291352296600775,0.0164918091938975,0.00900011562375632,0.00477300311690665,0.00247269550218209,0.000627704323643737,3.54692767696258e-07,3.85573571694461e-14
6.66421489987165,0.0738934064271099,0.0738934064271099,0.0816251933805617,0.0878900776303961,0.0946597383739166,0.0936100995248392,0.0867491310830741,0.076790342318463,0.045674604913381,0.0301448751392653,0.0171471306387899,0.009403712772702,0.0050115387909612,0.00260902432822599,0.000668834756055726,3.9691468035023e-07,4.75898481593823e-14
6.68381553193009,0.0749795378891552,0.0749795378891552,0.0829061823563476,0.0893569145767123,0.0964283778310463,0.0955462205564659,0.0887170686798534,0.0786864402840885,0.0470784144961012,0.0311934210590331,0.0178307284634928,0.00982664115322578,0.00526265559357295,0.00275321478615441,0.000712749663341068,4.44218320326253e-07,5.87456690620852e-14
6.70341616398854,0.0760890602125401,0.0760890602125401,0.0842154939503352,0.090857099792583,0.0982396509633844,0.0975319050592577,0.0907385056971339,0.0806372265936063,0.0485301066786596,0.0322815897869022,0.0185433888280084,0.010269592878526,0.00552689470747326,0.0029056576700503,0.000759622110461697,4.97208057504517e-07,7.25236709000492e-14
6.72301679604698,0.0772278923461228,0.0772278923461228,0.0855597653823564,0.092397894906745,0.100101656075099,0.0995754788459911,0.0928214960507214,0.0826501731963526,0.0500349149007131,0.0334132964021254,0.019287752532595,0.0107343032199621,0.00580537040292632,0.00306705314725816,0.000809712186469707,5.56611727101679e-07,8.95480646938542e-14
6.74261742810543,0.0783848394826185,0.0783848394826185,0.0869266810493421,0.0939661021974941,0.102000345437012,0.101663259136202,0.0949535996344948,0.0847145253717127,0.0515870879943083,0.0345851497448849,0.0200622701446499,0.011220195375722,0.00609796049320162,0.00323745756937778,0.000863117023271329,6.23121124630709e-07,1.10570317995081e-13
6.76221806016388,0.0795565562842791,0.0795565562842791,0.0883125902350723,0.0955578477155978,0.103931700782002,0.103791470419068,0.0971315489073523,0.0868276421399308,0.0531856991892537,0.0357969486914633,0.0208672171015757,0.0117277038703184,0.00640509078816746,0.00341721953483594,0.000920014560372228,6.97555245493108e-07,1.36523346266951e-13
6.78181869222232,0.080741249185127,0.080741249185127,0.0897155520289433,0.0971710940594961,0.105893672921021,0.105958276872428,0.099353868399305,0.0889884657750298,0.0548307666756035,0.0370491240178222,0.0217032403937931,0.0122574787582113,0.0067273118396849,0.00360676014090065,0.000980607713240384,7.80836900877695e-07,1.68558584857051e-13
6.80141932428077,0.0819396699486056,0.0819396699486056,0.0911364488166858,0.0988068566231308,0.107887529241885,0.10816515250579,0.101622179683158,0.0911987085614668,0.0565240174184795,0.0383432690000959,0.0225716800082266,0.0128105732718376,0.00706540541194489,0.00380663205349797,0.00104514167807069,8.7401987158133e-07,2.08100961070645e-13
6.82101995633921,0.0831437727309689,0.0831437727309689,0.0925663717205266,0.100455528920917,0.109902925608339,0.110401917824105,0.103927146039073,0.0934502415961082,0.0582610752386554,0.0396768421435333,0.023471452143727,0.0133866759687544,0.00741941023182192,0.00401699517228842,0.00111376046970987,9.7818062268032e-07,2.56882232091664e-13
6.84062058839766,0.0843512568012185,0.0843512568012185,0.094002779295467,0.102114383551905,0.111936976823257,0.112665820088441,0.106266361390357,0.0957411152946954,0.0600413271376718,0.0410498312933627,0.024402951015199,0.0139863132657424,0.00778983029305228,0.00423826427170018,0.00118668306888175,1.09456893372922e-06,3.17044599826769e-13
6.86022122045611,0.0855602340923355,0.0855602340923355,0.0954435804142117,0.103781172005522,0.113987300593605,0.114954591502996,0.108637858293625,0.0980697598483834,0.0618643774074915,0.0424623699024265,0.0253666614309979,0.0146100710248438,0.00817721061632721,0.00447088328118209,0.00126414318658208,1.22457603439514e-06,3.91223766653735e-13
6.87982185251455,0.0867657186771168,0.0867657186771168,0.0968832166232203,0.105449862984267,0.116047332610339,0.117261720134564,0.111035634349983,0.100430942698001,0.0637274891852305,0.0439129769560848,0.026362104338593,0.0152579856099108,0.00858179565532033,0.00471513822940036,0.00134633640215762,1.36969601360401e-06,4.82642873308263e-13
6.899422484573,0.0879650252473285,0.0879650252473285,0.0983186790546946,0.107117179243174,0.118113493507028,0.119583664533541,0.113456457660092,0.102821900228716,0.0656294293883288,0.0454011851199484,0.0273893985650727,0.0159304386271804,0.00900402751685968,0.00497142835547797,0.00143349627100936,1.53161033003113e-06,5.95267572168003e-13
6.91902311663144,0.0891564170549133,0.0891564170549133,0.0997480082990704,0.108780975173914,0.120183425917728,0.121918094738972,0.115898222093709,0.10524086870408,0.0675695708774906,0.0469269373523879,0.0284489098560972,0.0166279602913935,0.00944443909035238,0.00524020953663576,0.00152587957182539,1.71219448535988e-06,7.33971612798309e-13
6.93862374868989,0.0903378678992488,0.0903378678992488,0.101168913134864,0.110438734552198,0.122254343627631,0.124262226338109,0.118358371670106,0.107685660641948,0.0695469914010077,0.0484899668164444,0.0295408791788647,0.0173510146920245,0.00990353362532728,0.00552192845193374,0.00162374790585155,1.91351801356723e-06,9.04734093096714e-13
6.95822438074834,0.0914995135416322,0.0914995135416322,0.102570307009807,0.112078320675295,0.124312767881509,0.126602363370444,0.120823916419634,0.110144559064897,0.0715545497006908,0.0500856462738484,0.0306628785661787,0.0180984964026562,0.0103809215809974,0.00581653862772948,0.00172722401846297,2.13768512603964e-06,1.11479334734443e-12
6.97782501280678,0.0926447094191951,0.0926447094191951,0.103955893636937,0.113703726413378,0.126363039556012,0.128942885675121,0.123299048696507,0.112621448864723,0.0735951251957398,0.0517163143637538,0.0318167136520962,0.0188717860224858,0.0108776361983813,0.00612479204415542,0.00183667207424776,2.38730443862367e-06,1.37315850178541e-12
6.99742564486523,0.0937719753327674,0.0937719753327674,0.105323960023819,0.115313029974524,0.128402947870931,0.131281509092152,0.125781608886364,0.115114431891747,0.0756678591313521,0.0533817066291888,0.0330026123690136,0.0196713476785515,0.0113941977376224,0.00644716346168265,0.00195238372982822,2.66515504053291e-06,1.69082077268432e-12
7.01702627692367,0.0948786812511732,0.0948786812511732,0.106671493807189,0.116902878117492,0.130428667875099,0.133614277999826,0.128267815698013,0.117620107697927,0.0777708738419915,0.0550808299562809,0.0342203503371632,0.020497380298362,0.0119309797382357,0.00678405170391966,0.00207463581372014,2.97426927766728e-06,2.08121819100904e-12
7.03662690898212,0.0959526403728618,0.0959526403728618,0.107984715764383,0.11845809341726,0.132423126761128,0.135923607794772,0.130740748766955,0.120122976832767,0.079894195157492,0.0568069159651184,0.0354660890008377,0.0213479078095588,0.0124870882069594,0.00713513725989176,0.00220349097872816,3.31765182954411e-06,2.56053293837271e-12
7.05622754104057,0.0970018496844686,0.0970018496844686,0.109272529779646,0.119988346567473,0.13439695008687,0.138220262400471,0.133210676004564,0.122632447248695,0.0820442726045,0.0585648107617389,0.0367431971717768,0.0222252714496785,0.0130641466362217,0.00750153794871434,0.00233945921583055,3.69927080191709e-06,3.14903810717639e-12
7.07582817309901,0.0980252108137478,0.0980252108137478,0.11053361889862,0.12149211224622,0.136348282505333,0.140502229680463,0.135675609115268,0.125146695788637,0.0842201470350992,0.0603541252647089,0.0380518057007059,0.0231298870896321,0.0136626705665818,0.00788375233378466,0.00248287218711434,4.12321637159022e-06,3.87132960625124e-12
7.09542880515746,0.0990192098427804,0.0990192098427804,0.11176393470357,0.122964854089833,0.138271868778998,0.142763971723333,0.138130133006487,0.127660717842032,0.0864186790855743,0.062172893210085,0.0393910447788051,0.024061564036411,0.0142828228386746,0.00828208220218311,0.00263400837133927,4.59388404373838e-06,4.75736292545112e-12
7.11502943721591,0.099971558561109,0.099971558561109,0.112949499718564,0.124391083247124,0.140150072956772,0.144987099551513,0.140556331935384,0.130157893641148,0.088628742480256,0.0640133462869226,0.0407563294553466,0.0250178238092733,0.0149234019612733,0.00869603813893813,0.00279289927423308,5.11563166502809e-06,5.8431596650597e-12
7.13463006927435,0.100893331973001,0.100893331973001,0.114102703852835,0.125784317130262,0.141997866538837,0.147186879427718,0.142968840628517,0.132651674572477,0.0908595426186214,0.0658823343430786,0.0421523337346637,0.0260018471525446,0.0155865723515765,0.00912708994450451,0.00296020911068132,5.69439383582186e-06,7.17394791029983e-12
7.1542307013328,0.101783852452368,0.101783852452368,0.115222681506518,0.12714349953091,0.143813855191688,0.149361701209992,0.145365984463325,0.135140455956322,0.0931101279053187,0.0677794194917761,0.0435791346139916,0.0270140245645037,0.0162728574797238,0.00957576860515522,0.00313631681644049,6.3361602432924e-06,8.80438656265304e-12
7.17383133339124,0.102638641820849,0.102638641820849,0.116304257306707,0.128462809973197,0.145591234891165,0.151504313323204,0.147740574776206,0.137617484449053,0.0953759533907945,0.0697015287036871,0.0450351041789456,0.028053688596556,0.0169821477036883,0.0100422388715867,0.00332149080477214,7.04726164308459e-06,1.08007913807603e-11
7.19343196544969,0.103447034777166,0.103447034777166,0.117335218009121,0.129728624115664,0.147314287267246,0.153598113327572,0.15007623045627,0.140067374509767,0.0976463466679069,0.0716410429201849,0.0465156270285956,0.029118284926873,0.0177131803671777,0.0105259812052094,0.00351577699675219,7.83411202441884e-06,1.32430247611779e-11
7.21303259750813,0.104221656810897,0.104221656810897,0.118329746270857,0.130956476971793,0.149000348621653,0.155660901564005,0.152390122328137,0.142505995931686,0.0999322999197167,0.073606178785324,0.0480263259332185,0.0302116459975158,0.0184685692589351,0.0110287783670427,0.00371999505450561,8.7054642339092e-06,1.62312355706969e-11
7.23263322956658,0.104962255852297,0.104962255852297,0.119287445588627,0.132145814103691,0.150648550359398,0.157691563260369,0.154681002944747,0.144932086310191,0.102232980626027,0.0755965370573957,0.0495672819731208,0.0313341732172853,0.019248868989252,0.0115512101529607,0.00393458255007345,9.67006404515951e-06,1.98861736519191e-11
7.25223386162503,0.105663531571979,0.105663531571979,0.120202175249254,0.133289709486865,0.152250740001049,0.159681336298758,0.156940099575777,0.147337308836514,0.104542515516566,0.0776079682629827,0.0511361030906883,0.0324847011214427,0.0200536746033548,0.0120932865540962,0.0041597932255688,1.07370147097451e-05,2.43538516853964e-11
7.27183449368347,0.106317610523824,0.106317610523824,0.121064840639795,0.134377931429175,0.153794918688893,0.161617348583126,0.159154523894425,0.149709390282509,0.106852081913833,0.0796340577437018,0.0527288466678216,0.0336610477771744,0.0208819393556442,0.0126546262170074,0.00439574959303112,1.19158729828581e-05,2.98107021733006e-11
7.29143512574192,0.106937353345622,0.106937353345622,0.121889944971138,0.135426426854791,0.155299014597651,0.163518138907361,0.161342280148128,0.152065077900777,0.109173483873389,0.0816837215174601,0.0543516901958544,0.0348674770519853,0.0217366110982797,0.013237270342477,0.00464342338682694,1.3219417562933e-05,3.64771494994647e-11
7.31103575780037,0.107522930515494,0.107522930515494,0.122677569887149,0.136435166693484,0.156762741717861,0.165383177067938,0.163502662807814,0.154403582651846,0.111506141432168,0.0837567126663193,0.0560048029045223,0.0361044600530042,0.0226183165330831,0.0138418772103375,0.00490332930758784,1.46604132963388e-05,4.4618710799825e-11
7.33063638985881,0.108068606892217,0.108068606892217,0.123421052988078,0.13739661428994,0.158177169695598,0.167202791977381,0.165625906811452,0.156715537605275,0.113843228987243,0.0858480689072651,0.0576851852500537,0.0373704204885422,0.0235264023017272,0.0144683279947674,0.00517571838341312,1.6252003459034e-05,5.45556760326416e-11
7.35023702191726,0.108569956038685,0.108569956038685,0.124115202049902,0.13830484191845,0.159535154973918,0.168969129988549,0.167703974989604,0.158993140928175,0.11617890298845,0.0879534917771734,0.0593902233494387,0.0386639982950851,0.0244603354816881,0.0151165730540833,0.00546087031062407,1.8008570764343e-05,6.66767639904947e-11
7.3698376539757,0.109039030859746,0.109039030859746,0.124773662098129,0.139174910306527,0.160853756874057,0.17069996131078,0.169754249913503,0.161252676919034,0.118524886822675,0.0900819653860136,0.0611262618229584,0.0399896638358742,0.025423275936815,0.0157888522529333,0.00575990471959843,1.99486632588447e-05,8.14650443806709e-11
7.38943828603415,0.109476429621475,0.109476429621475,0.125397011535281,0.140007350511127,0.162133344081857,0.172395449839625,0.171776708553604,0.163493992196674,0.120881029135685,0.0922335536225441,0.0628936844866365,0.0413480530938546,0.0264159926265197,0.0164859544607689,0.0060734443663551,2.20909642816677e-05,9.95025943399963e-11
7.40903891809259,0.109876641713018,0.109876641713018,0.125978827121076,0.14079487080757,0.163365212300015,0.174046095449409,0.173761680172992,0.165707732129063,0.123240331465832,0.094403074796695,0.0646892844752292,0.0427374382849515,0.0274377482930589,0.0172077362341943,0.00640178265387142,2.44546615753717e-05,1.21490863719256e-10
7.42863955015104,0.110238862970383,0.110238862970383,0.126518062085408,0.141536165767483,0.164547549425695,0.175649681539491,0.175706704730848,0.167891359124265,0.12560072979839,0.0965890588348422,0.0665123440194874,0.0441577060615277,0.0284888288952818,0.0179546928956571,0.00674545717325071,2.70615854464707e-05,1.48285071570423e-10
7.44824018220949,0.110573552597418,0.110573552597418,0.127026605121726,0.142244410238575,0.165695397826026,0.177222002149447,0.177627355639793,0.170059581519839,0.127973090450836,0.0987999941049592,0.0683690191532908,0.0456133229334924,0.0295724915220747,0.018729207960343,0.00710573559273494,2.99386357602247e-05,1.80941602619628e-10
7.46784081426793,0.110881747830612,0.110881747830612,0.127505557254997,0.142920739133129,0.166809866694153,0.178764044729839,0.179524459939388,0.172213078036839,0.130357917820114,0.101036470107688,0.0702600908880425,0.0471052357008883,0.0306897603402328,0.0195322873364102,0.00748339998925208,3.31133438016803e-05,2.20735251642168e-10
7.48744144632638,0.111159103970212,0.111159103970212,0.127949829122819,0.143559346410801,0.167883957734404,0.180268099702153,0.181390100618896,0.174344128748422,0.132749332583768,0.103294116541669,0.0721828855853453,0.0486320777822445,0.0318401607992997,0.0203639945173462,0.00787889021598252,3.66142585708616e-05,2.69203767582134e-10
7.50704207838483,0.111408097237412,0.111408097237412,0.128362170502575,0.144163207563076,0.168920908150045,0.181737409822629,0.183227341259501,0.176455528310732,0.135149369161828,0.105574674571882,0.074138964662898,0.0501953184721155,0.0330250704678466,0.0212255808430371,0.00829311875642207,4.0474751912998e-05,3.28229277389389e-10
7.52664271044327,0.111637030048291,0.111637030048291,0.128752061564807,0.14474287626946,0.169932878554514,0.183184863508007,0.185049014084537,0.178559519958267,0.137567389850114,0.10788565808124,0.0761339902401856,0.0517992415508873,0.0342477505320725,0.0221195350346442,0.00872751326554733,4.47340217378201e-05,4.00122798232583e-10
7.54624334250172,0.111847374794106,0.111847374794106,0.129121134990476,0.145300117017866,0.170921786840624,0.184612388019305,0.186856958308925,0.180657815219664,0.140004816025525,0.110228445371733,0.0781693806459487,0.0534453088678146,0.0355096468658986,0.0230472125587957,0.0091830966331359,4.94330830109298e-05,4.87680377762738e-10
7.56584397456016,0.11203712910774,0.11203712910774,0.129467014660045,0.145832185828693,0.171884252679623,0.186016192459572,0.188647228957691,0.182746536021502,0.14245874331696,0.112601014991512,0.0802441545184796,0.0551333570631035,0.0368111437169393,0.0240092988022644,0.00966065219667094,5.46155240870458e-05,5.94286578029756e-10
7.58544460661861,0.112211098327219,0.112211098327219,0.129795189765847,0.146345196298743,0.172827330188453,0.187403771180394,0.190427317788508,0.184832874788134,0.144934877431634,0.115008143555064,0.0823621746539229,0.056866558821826,0.0381548660995049,0.0250079568202599,0.0101615838301536,6.03326190809309e-05,7.24092796200154e-10
7.60504523867706,0.112375079061116,0.112375079061116,0.13011231889647,0.146846605946978,0.17375971971012,0.188784466509655,0.192206657289486,0.186925968082291,0.147440590532161,0.117456008061945,0.0845283827673518,0.0586488924342138,0.0395440286306574,0.0260457759579996,0.0106875145056023,6.66420898027424e-05,8.82171224166459e-10
7.6246458707355,0.112530928100543,0.112530928100543,0.130420520709587,0.147338772798611,0.174684144406348,0.1901611877472,0.193988191767759,0.189028701980797,0.149978466662801,0.119947050555915,0.0867451112478912,0.0604825892515703,0.0409807199138105,0.0271246462911051,0.0112398295035796,7.36059173453116e-05,1.07468018441641e-09
7.64424650279395,0.112680251191869,0.112680251191869,0.13072163099734,0.147823744323458,0.175602980167495,0.19153648844166,0.195774525082745,0.191143652719831,0.152550899229719,0.122483595170316,0.0890146466029993,0.0623698859969828,0.0424670672853324,0.0282465155854606,0.0118199800920913,8.12925725192191e-05,1.30912045978702e-09
7.66384713485239,0.112828564693663,0.112828564693663,0.131022033998188,0.148308724632631,0.176524759442059,0.192919670667037,0.197575192909289,0.193280197719463,0.155165793274581,0.125072441813965,0.0913425826687699,0.0643153854469543,0.0440068525734856,0.029414470285574,0.0124299424516447,8.9780982938524e-05,1.5946865481883e-09
7.68344776691084,0.112979051234104,0.112979051234104,0.131325426333013,0.14879790093788,0.177454483879332,0.194316243274642,0.199395913315503,0.195444045826983,0.157828272504123,0.127718242875076,0.0937330404737976,0.0663227317768032,0.0456032662530825,0.0306312545455959,0.0130716103537562,9.91574723280202e-05,1.94257884155248e-09
7.70304839896929,0.113133824124088,0.113133824124088,0.131634274946437,0.149294082227725,0.178395547462126,0.19572999432443,0.201240679725159,0.197639256474784,0.160542234743132,0.130424723673582,0.0961895308680121,0.0683951993332158,0.0472592988900295,0.0318995253464228,0.0137468993681864,0.000109517172600157,2.36645179108967e-09
7.72264903102773,0.113299188612439,0.113299188612439,0.131955938658256,0.149805642085163,0.179358032981416,0.197172094483367,0.203121121843731,0.199877434720756,0.163317827251084,0.133200760375981,0.0987194431462273,0.0705388900317428,0.0489799556915172,0.0332233518845307,0.0144583988738349,0.000120970308231318,2.88307843309142e-09
7.74224966308618,0.113479184364328,0.113479184364328,0.132295163879464,0.150338018198287,0.180348580160973,0.198650009264647,0.205045135709109,0.202166594784525,0.166162476573822,0.136053135890479,0.101328744310788,0.0727589958934628,0.0507696974052805,0.0346065052929208,0.0152086520332555,0.000133638140759945,3.51293672016763e-09
7.76185029514462,0.113674550584748,0.113674550584748,0.132652864081739,0.150892309535957,0.181368665335116,0.200165563636589,0.207014845002125,0.204509110364177,0.169079110289962,0.13898503567606,0.104020816643046,0.0750589365156475,0.052631820994331,0.0360520261673628,0.0159999593647706,0.000147652123363165,4.28096651097636e-09
7.78145092720307,0.113887437135749,0.113887437135749,0.13303160400388,0.151471499412988,0.182422045181683,0.20172311771735,0.209035016159543,0.206909988563593,0.172072902735601,0.142001542930222,0.106800525836365,0.0774432642523274,0.0545704771874117,0.0375635945571177,0.016834978635201,0.000163160302800463,5.2176971516477e-09
7.80105155926152,0.114129405803939,0.114129405803939,0.133444963161439,0.152091136584325,0.18352766786397,0.203343896787376,0.211127962790371,0.209391677482869,0.175163727449563,0.145119992036998,0.109682081864937,0.0799234193731862,0.0565947660292365,0.0391483780241707,0.0177180295516411,0.000180342659801342,6.36099519708776e-09
7.82065219131996,0.11440060320712,0.11440060320712,0.133893214020696,0.152751649341169,0.184686347917184,0.205029160765582,0.213295402197625,0.211956333110962,0.178354837681422,0.148344158877521,0.112669664549515,0.0825037110654923,0.0587088817293552,0.0408102658771064,0.0186520811280774,0.000199384530753507,7.75675884012709e-09
7.84025282337841,0.114699779351934,0.114699779351934,0.134374993737021,0.153451599954669,0.185896644529406,0.206777669361251,0.215536457424014,0.21460354352849,0.181647371867232,0.151676104042853,0.115766213162601,0.0851876075311324,0.06091648802197,0.0425528433799468,0.0196400540971961,0.000220489524220934,9.46104309760530e-09
7.85985345543685,0.11502881855512,0.11502881855512,0.134892609480317,0.154193739962687,0.187162189368172,0.208593824427298,0.21785613564453,0.217338761897435,0.185047470370535,0.155122104464315,0.118977944597131,0.0879810554650168,0.0632230895944636,0.0443810481128335,0.0206855880882764,0.000243890154514497,1.15427040599592e-08
7.8794540874953,0.115404174625419,0.115404174625419,0.135465479459664,0.155000410022746,0.188510465599034,0.210508695798057,0.220287388472854,0.220195415114996,0.188585357624906,0.158708795022667,0.122326874632087,0.0909018448326323,0.0656428390950594,0.0463060042313995,0.0217953500351118,0.000269880409577865,1.40879202512222e-08
7.89905471955375,0.115820046724328,0.115820046724328,0.136086948936337,0.155864176098715,0.189932888000653,0.212513239218289,0.222821364517945,0.223165322920909,0.192256106685042,0.162433520551263,0.125812749773158,0.0939514707922207,0.0681783291829759,0.0483308481266491,0.022972442894821,0.000298741673048441,1.72002026811746e-08
7.91865535161219,0.116273865968247,0.116273865968247,0.136754137980195,0.156781902260873,0.191426049960432,0.214604142866612,0.22545516269614,0.226246209316474,0.196059764691798,0.166297790960659,0.129438535041387,0.0971338559716338,0.0708339583463484,0.0504600510702807,0.0242206990340099,0.000330793081121559,2.1006630898463e-08
7.93825598367064,0.116766904594212,0.116766904594212,0.137468677206013,0.15775561614232,0.192992833382753,0.216785130684266,0.228193262867548,0.229443199281542,0.200002806192574,0.170308601075353,0.133211525583992,0.100456248149198,0.0736166325980551,0.0526999536763949,0.0255449727700518,0.000366400707865966,2.56636558729662e-08
7.95785661572908,0.11731891314866,0.11731891314866,0.138253979048283,0.158812373801214,0.194666820189728,0.219094506297463,0.231076648644171,0.232798231254338,0.204124112605027,0.174500747411851,0.137160993886906,0.103942674444815,0.0765457341021418,0.0550659821454286,0.0269547199113779,0.000406038111525787,3.1368319301488e-08
7.97745724778753,0.117917190685259,0.117917190685259,0.139095267673418,0.159935427207935,0.196428055283585,0.221510498605959,0.23408313845463,0.236289809578402,0.208407507519006,0.178862308044637,0.141279865946459,0.107589936045145,0.0796208604030897,0.0575595480316453,0.0284528013712795,0.000450130171268193,3.83552489822783e-08
7.99705787984598,0.118558582594403,0.118558582594403,0.139988980803009,0.161120868456254,0.198272225336166,0.224028836466861,0.23720890288668,0.239914827852287,0.212852713687458,0.18339485667692,0.145571617226046,0.111402822334299,0.0828475218411084,0.0601863688749639,0.0300442953511569,0.000499178912092565,4.69142896091071e-08
8.01665851190442,0.119243418393136,0.119243418393136,0.14093565981084,0.162369501680076,0.200200791123311,0.226651749812716,0.240456976767731,0.243677108403537,0.217465600066742,0.188105293426977,0.150044017413443,0.115389497531105,0.086233839341969,0.0629541630165029,0.0317354424542337,0.000553757831168012,5.74025290465881e-08
8.03625914396287,0.119991804066761,0.119991804066761,0.141959244930142,0.163709117658991,0.202248562704084,0.229419313320235,0.243870644693982,0.247621369386426,0.222288855605931,0.193032585986106,0.154730670365337,0.119578229001883,0.0898031703222789,0.0658819602000427,0.0335384385144991,0.00061460951306856,7.02704372362458e-08
8.05585977602131,0.120784985730355,0.120784985730355,0.143037750786456,0.165114601913258,0.204385133286525,0.232297790381342,0.247414913559078,0.251713039282937,0.227294546850482,0.198154730459694,0.159616702454137,0.123960167943174,0.0935512983691305,0.0689688166296531,0.0354556395870817,0.000682374641546389,8.60515086248069e-08
8.07546040807976,0.121619804570633,0.121619804570633,0.144167591668084,0.166582001287037,0.206606100434331,0.235282790090451,0.251085828643076,0.255948910711098,0.232482529572311,0.203473679993357,0.164706311381934,0.128541148024376,0.0974850344055634,0.0722219176939512,0.0374936558557726,0.00075783814243408,1.05408176646062e-07
8.09506104013821,0.122495403792825,0.122495403792825,0.145347898965358,0.16811048936592,0.208910910770784,0.238374276505574,0.254884057860775,0.260330469240618,0.237856909586937,0.20899513587135,0.170006799517536,0.133329526351614,0.101613222100881,0.0756500816489798,0.0396601540776584,0.000841887737645374,1.29155902011505e-07
8.11466167219665,0.123428129626896,0.123428129626896,0.146598232770577,0.169722887302408,0.211328449177325,0.241605866957783,0.258846326243181,0.264896108736059,0.243455776350566,0.214754849250097,0.175550149565028,0.138353248306923,0.105959855711396,0.0792736122504509,0.0419691204001388,0.000935644286581053,1.58319013318807e-07
8.1342623042551,0.124396246505338,0.124396246505338,0.147892954689185,0.17138972592622,0.21382258892956,0.244936968467034,0.262929982420257,0.269603130164673,0.249243114049324,0.220723489699054,0.181315482527718,0.143598914829161,0.11051755482239,0.083089600166124,0.044422614092398,0.00104007852653283,1.94111232158562e-07
8.15386293631354,0.125396803490541,0.125396803490541,0.149228680052858,0.173107234624732,0.216389041184677,0.248363208659842,0.267130994267573,0.274448172364452,0.255218596146645,0.226902974879596,0.187307271563009,0.149073008828773,0.11529414113816,0.0871065376378107,0.0470288562760391,0.00115639858459185,2.38042399576438e-07
8.17346356837199,0.126427943193226,0.126427943193226,0.150603313322054,0.174873124561312,0.219025337638887,0.251882272290271,0.271447512246386,0.279430091433817,0.261383927443349,0.233297047649732,0.193531562203141,0.154783368328448,0.120298614695561,0.0913339522014525,0.0497968807365692,0.00128595683116722,2.91968090547293e-07
8.19306420043044,0.127496632472699,0.127496632472699,0.152025272422154,0.176697317321951,0.221744312351986,0.255509456306149,0.275896687191687,0.284567328945417,0.267759246798181,0.239926009411759,0.200008292227529,0.160749120063097,0.12554893953656,0.0957883704124564,0.0527398507935678,0.00143035639811267,3.58191680447004e-07
8.21266483248888,0.128584223688187,0.128584223688187,0.153472435741417,0.178554242557606,0.224514270973761,0.259208766215161,0.280440309319328,0.289821255706412,0.274311116575652,0.246762266261729,0.206717637395408,0.166957620686079,0.131038466794333,0.100467744115146,0.0558610359934869,0.00159109264380591,4.39469693756983e-07
8.23226546454733,0.129687393536848,0.129687393536848,0.154940903023333,0.180439449335762,0.227329876261132,0.262974412457892,0.285072609145439,0.295186527153461,0.281036960426793,0.253805641468611,0.213662430970586,0.173414333527432,0.136774664698278,0.105380830803567,0.0591698102222116,0.0017699776165456,5.39216867605263e-07
8.25186609660577,0.13080302724426,0.13080302724426,0.156427007952842,0.182348741793244,0.230186069970173,0.266800881857279,0.28978807005165,0.300658016585847,0.287934317940605,0.26105604300268,0.220845602822335,0.180124875651335,0.142765237855383,0.110536712552273,0.0626760077452966,0.00196901960039412,6.61618996102168e-07
8.27146672866422,0.131925121988488,0.131925121988488,0.15792361252266,0.184273856494976,0.233072608454352,0.270676594528405,0.29457452787536,0.306223644226526,0.294993941314974,0.26850718184755,0.228264841147836,0.187090645220386,0.149014648789341,0.115942095683477,0.0663883921453756,0.00219039268404702,8.11787086793258e-07
8.29106736072267,0.133043795253628,0.133043795253628,0.159418901814338,0.186201034839171,0.235972202805995,0.274581680415235,0.299410681396994,0.311861716178858,0.302197017811292,0.276143912341969,0.235910191134748,0.194306738942172,0.155522369861889,0.12159988370026,0.0703137705251383,0.00243641538230526,9.95941255724241e-07
8.31066799278111,0.134154885672112,0.134154885672112,0.160907876567855,0.188124432662131,0.23887747744749,0.278507670465987,0.304287517054081,0.317563190032222,0.30953659406673,0.283961713499491,0.243780592738637,0.201775485447223,0.16229364519123,0.127517538407589,0.0744617727400745,0.00270972633888492,1.22171541778439e-06
8.33026862483956,0.135252643017626,0.135252643017626,0.162383610353504,0.190035927526692,0.241778100108322,0.28244257462214,0.30919209506515,0.323314845348019,0.317001431752843,0.291952031499182,0.251871456552073,0.20949629049857,0.169331424926189,0.133700822907453,0.0788412959470873,0.00301319287297603,1.49842077291807e-06
8.349869256898,0.136319546803952,0.136319546803952,0.163825004449779,0.191910763213111,0.244642453104818,0.286349394182932,0.314083942430399,0.329074509314848,0.324551450067704,0.300079495472608,0.260154824780773,0.21744898257928,0.176622780392626,0.140142979332641,0.0834540164776467,0.00334966624096079,1.83726000739435e-06
8.36946988895645,0.137356507296897,0.137356507296897,0.165233048745109,0.193749987280759,0.247471629281888,0.290229202170289,0.318964109136357,0.334843267307179,0.332188517438165,0.308347103191389,0.268635589177697,0.225640552751384,0.184176664582118,0.146854528806588,0.0883119479890288,0.00372267286333042,2.25209232485364e-06
8.3890705210149,0.138359023245241,0.138359023245241,0.166602221044976,0.195547008150533,0.250256954573811,0.294071603902404,0.323821026026427,0.340608939841807,0.339901297042956,0.316745583057027,0.277307971710738,0.234069093300574,0.191994873721526,0.153840430031184,0.093424079784422,0.0041359507018258,2.75974466419379e-06
8.40867115307334,0.139317354479048,0.139317354479048,0.167920663170737,0.197287764539275,0.252980109410583,0.297854767394601,0.328630414508295,0.346345857248979,0.347664630717236,0.325252576373767,0.286154542098372,0.242722744391681,0.200071001367867,0.16109909824622,0.0987956166294765,0.00459341111383736,3.38057906234414e-06
8.42827178513179,0.140206344128099,0.140206344128099,0.169157870535056,0.198936211365749,0.255594386635923,0.301523201633634,0.333330596445054,0.351988655675006,0.355412676572476,0.333807152418727,0.295123401654586,0.251560002112066,0.208373925422173,0.168608881890376,0.104419410807714,0.00509870628548718,4.13883399004735e-06
8.44787241719023,0.141038062324164,0.141038062324164,0.170328177336762,0.200508946364073,0.258120482546777,0.305100653063337,0.337947178896286,0.357563810919612,0.363171314814567,0.342433899765666,0.304237590853446,0.260602709431945,0.216924608215432,0.176390019632587,0.110314098863175,0.00565706142034388,5.0649030644893e-06
8.46747304924868,0.141808267951117,0.141808267951117,0.17142625646231,0.201999465073086,0.260549460038598,0.308575961587633,0.342467232179681,0.363057155245063,0.37092552092788,0.351119070371761,0.313486361489832,0.269844031139695,0.225720405983552,0.184443825458413,0.116486972314995,0.00627362196681045,6.19527831498257e-06
8.48707368130713,0.142502328676637,0.142502328676637,0.17243418645938,0.20338638292201,0.262853083181658,0.311914980756397,0.346852166184269,0.36842715488837,0.378631795688446,0.359821635405375,0.322834260717931,0.279255602206816,0.234740493138131,0.192756673384709,0.122935944452651,0.00695346040695625,7.57365806098855e-06
8.50667431336557,0.143092922822551,0.143092922822551,0.173318606276708,0.204630003062398,0.264979183860124,0.31505484372186,0.351031090318074,0.373597575225788,0.386209748267163,0.368464721461803,0.332212805798676,0.288779764043088,0.243938858399694,0.201293851041664,0.129645125132623,0.00770121789278304,9.25180243730119e-06
8.52627494542402,0.143601932773253,0.143601932773253,0.174105680473017,0.205760821854701,0.266966260331533,0.318040205480336,0.355052595750861,0.378618998650112,0.393708978685657,0.377094753103931,0.341663871448517,0.298454105419412,0.25334941083995,0.21008620297144,0.136640498456391,0.00852439907810397,1.12951744872719e-05
8.54587557748246,0.144025978834858,0.144025978834858,0.174791018692259,0.206773310415497,0.268806284163462,0.320860539604644,0.358903935772155,0.38347687181119,0.401112158487912,0.385694535880285,0.351172230305337,0.308266816204754,0.262964564793597,0.219130573216682,0.143926612473338,0.00942988845217506,1.37815466012885e-05
8.56547620954091,0.144345473205618,0.144345473205618,0.175350524354505,0.207638584014855,0.270460744905675,0.323468784477595,0.362531320163094,0.388112591078592,0.408355224833173,0.394201493855229,0.360680827068578,0.318168938963964,0.272744715179414,0.228396897686969,0.151490204803854,0.010423921214608,1.6802919800823e-05
8.58507684159936,0.144536737278668,0.144536737278668,0.175755032588938,0.208321637900148,0.271882846024157,0.325807583512017,0.36586897976629,0.392454247459196,0.415358547478818,0.402536985892174,0.370116710054201,0.328096447068303,0.282636472169276,0.237842889061302,0.15930915969865,0.0115124678470526,2.04684188883155e-05
8.6046774736578,0.144628693695652,0.144628693695652,0.176039290104385,0.208863159262688,0.273124408266472,0.327937543679422,0.368983362849073,0.396571475938984,0.422191344914569,0.410765966463945,0.379538177440312,0.338100967648541,0.292685495964,0.247509162704524,0.167416431044543,0.0127059422982772,2.4916381765585e-05
8.62427810571625,0.144619317583656,0.144619317583656,0.176200475124305,0.209259378804146,0.274179415933926,0.329850174041344,0.371863546971335,0.400451146218234,0.428835892137772,0.41886950552669,0.388926799653201,0.348166456560486,0.302879463173951,0.257387835654696,0.175813022264171,0.0140133172675626,3.03096753192834e-05
8.64387873777469,0.14448506460338,0.14448506460338,0.176209511025151,0.209475301881656,0.275000817448772,0.33148745704398,0.374442584805588,0.404019580000632,0.435208864702026,0.426764060856865,0.398203503247596,0.358221992843965,0.313157816697268,0.267429652020227,0.184471298184075,0.01544186797605,3.68385388523216e-05
8.66347936983314,0.144210680188987,0.144210680188987,0.176047327718269,0.209487704728531,0.275556679534259,0.332809184329716,0.376673165557266,0.407223755552854,0.441247399345615,0.434384934149852,0.40730533927913,0.368209834535913,0.323470370855535,0.277593262254201,0.193367903536233,0.0169995151766754,4.47302503055665e-05
8.68308000189159,0.143828501348835,0.143828501348835,0.175752936285601,0.209342455052224,0.275905883823289,0.333884737152307,0.37863189096163,0.410144467786851,0.447033063654125,0.441809174892709,0.416301706476184,0.378191343030579,0.333871091963269,0.287926304655405,0.20254103949174,0.0187002019761243,5.42716870418139e-05
8.70268063395003,0.143338149250198,0.143338149250198,0.175325485093046,0.209038073882676,0.276045256540767,0.334708805532165,0.380311104522742,0.412771704300018,0.452549865625333,0.44901827201076,0.425172910887108,0.388147765499903,0.344343933397747,0.298416665651712,0.21198785858999,0.0205553732106786,6.57982923703068e-05
8.72228126600848,0.1427141550583,0.1427141550583,0.174733400751255,0.208536412332847,0.275923084317861,0.335217073116686,0.381635918776699,0.415022268269868,0.457700782916151,0.455912729756034,0.433821830328541,0.397988953286568,0.354808875491875,0.308996260887418,0.22166512067979,0.022573185789468,7.9697434990355e-05
8.74188189806693,0.141952324224001,0.141952324224001,0.173971059713698,0.207830173141499,0.275528153937434,0.335394024532536,0.382586532707284,0.416872339875579,0.462452433921673,0.462455151898452,0.442208837235323,0.407675999342166,0.365230227110047,0.319634444700825,0.231554878125745,0.0247645559394242,9.64371272380446e-05
8.76148253012537,0.14108464488267,0.14108464488267,0.173077204848779,0.206965084759584,0.274919606296006,0.33530983841075,0.383240941726267,0.418404690738433,0.466889673224539,0.468726286728299,0.4504070886422,0.417273741141359,0.375665001311787,0.330381490590027,0.241697574470476,0.0271475110311081,0.000116601991978002
8.78108316218382,0.140112415907254,0.140112415907254,0.172053046636939,0.205942131067355,0.274097500186144,0.334963050043407,0.383595716922805,0.419613681666961,0.47100020639591,0.474710271092498,0.458397929188819,0.426762840677241,0.386095188343451,0.341222352727489,0.252086901454325,0.0297364501272507,0.0001408728514536
8.80068379424226,0.139011003583419,0.139011003583419,0.170867925546317,0.204724115902544,0.273010984571301,0.334289852429591,0.383575875611735,0.420415210670695,0.474682927064059,0.480301156098032,0.466074950552594,0.436041499025736,0.39642745796851,0.352074785200078,0.262666056062977,0.0325404767188614,0.000170029518921452
8.82028442630071,0.137787192646594,0.137787192646594,0.169529718974956,0.203319916129671,0.271670375736526,0.333300987493331,0.383191561456443,0.420818008337623,0.477939848686192,0.48549610640925,0.473430238191468,0.445098536657141,0.406649442917548,0.362927175357781,0.273429105688728,0.0355750742958621,0.000205025775106312
8.83988505835915,0.136469414663462,0.136469414663462,0.168072995944431,0.201770487662275,0.270129024229853,0.332060189502833,0.382514050486914,0.420898150024207,0.480850061528379,0.490370882798614,0.480532790282287,0.453995254297206,0.416815096272909,0.373827166098227,0.284414893726061,0.0388628391069108,0.000247035520136638
8.8594856904176,0.135060412461138,0.135060412461138,0.166500793178135,0.200079056688208,0.268390093705823,0.33056988613577,0.381544426325049,0.420654929814476,0.483406377744885,0.494914142218408,0.487367235100505,0.462714091282959,0.426906693212826,0.384758740158311,0.295614813922467,0.0424218397634623,0.000297424410404878
8.87908632247605,0.133539349232052,0.133539349232052,0.164787062806145,0.198213878520126,0.26640977456168,0.328774560516349,0.380216776914443,0.420013635670615,0.485515966790091,0.49902636831917,0.493830683420191,0.471153670514377,0.436828463302452,0.395634877811199,0.306964740709369,0.0462629065624369,0.00035775215342384
8.89868695453449,0.131921320523459,0.131921320523459,0.1629500393272,0.196196401989211,0.264215553023004,0.326706424137991,0.378566333621589,0.419010925886613,0.487213381996913,0.502737955815761,0.499947456259415,0.47933261752724,0.4465945761938,0.406466911575548,0.318474998106294,0.0504081641545211,0.000429944556231845
8.91828758659294,0.13022905929147,0.13022905929147,0.161017472591995,0.194059629028874,0.261850725506412,0.324417536173042,0.376651655873222,0.417709626629978,0.488564693219677,0.506112466346755,0.505775554030785,0.48730241740075,0.456250274733765,0.417294829742014,0.330178943153802,0.0548852979487027,0.000516332939110263
8.93788821865138,0.128466301332578,0.128466301332578,0.158993710543018,0.191808460045421,0.259320940428503,0.321913635437176,0.374477886216653,0.416113709482308,0.489568372145264,0.509144197010167,0.511304611307241,0.495049415916525,0.465780429681758,0.428103928986967,0.342067494049016,0.0597172190438111,0.000619634530820855
8.95748885070983,0.12661855197617,0.12661855197617,0.156860534029165,0.189420563929609,0.256595005743879,0.319154688387191,0.371996862754963,0.414167836815715,0.490152737123208,0.51175414223862,0.516450128091081,0.502487594152494,0.475101214176929,0.438815771687019,0.354079712494952,0.0649187170778359,0.000742964730070577
8.97708948276828,0.124704746022375,0.124704746022375,0.154641107441381,0.186923545292769,0.253709265550907,0.316184518936265,0.369257984972996,0.411925077898047,0.490373540880962,0.513995660721016,0.52126022486118,0.509658947627127,0.484248808766835,0.449461773063196,0.366241706931408,0.0705208925096609,0.000890180959168121
8.99669011482672,0.122741064466574,0.122741064466574,0.152355268420123,0.184341092616546,0.250695027876148,0.313041012229949,0.366304097832097,0.409431600277281,0.490279674529701,0.515915768735872,0.525777561811426,0.516600980132362,0.493255850719791,0.460070679672976,0.378578388700309,0.0765573575534643,0.00106588332287526
9.01629074688517,0.120731659213387,0.120731659213387,0.150007986863665,0.181678981160667,0.24755944113726,0.309732128412007,0.363143303050878,0.406695030618481,0.489874834776167,0.517514511503789,0.529997584001234,0.523305355277134,0.502111664136013,0.470631219667745,0.391082351758498,0.0830578051595887,0.00127545580404493
9.03589137894361,0.118669955781926,0.118669955781926,0.14759091203304,0.178926860493991,0.244287696426663,0.30623836836485,0.359751513220398,0.403686940863098,0.489119185804623,0.518745795783059,0.533868207871062,0.529716450177865,0.510759793478912,0.481088789672754,0.403709477793633,0.0900455579795367,0.00152513921942279
9.05549201100206,0.11657366064938,0.11657366064938,0.145125888843066,0.176110982615035,0.24091494243439,0.30260283323928,0.356178140116586,0.400461322630507,0.488072467383481,0.519668856056065,0.53744530206464,0.535885225277233,0.519245973725911,0.491484452087787,0.416494926157592,0.0975627827788146,0.00182260940320348
9.07509264306051,0.114452752296187,0.114452752296187,0.142625218041174,0.173246109742482,0.237460858203431,0.298849497729738,0.352450431598323,0.397047629024655,0.486765817509001,0.520313318751031,0.540755113973612,0.541834007313014,0.527588991553996,0.501834462978281,0.429453985336391,0.10565066069683,0.00217692705278808
9.09469327511895,0.112311208924981,0.112311208924981,0.140093764312688,0.170338020947936,0.23393294248321,0.294987168615118,0.348577929956632,0.393455564153341,0.485206813921004,0.520684021543575,0.543798561549738,0.547560094885142,0.535783540179505,0.512132381567606,0.442582883996076,0.114348720712875,0.00259875418116801
9.1142939071774,0.110150652221865,0.110150652221865,0.137533469285711,0.167388960651985,0.23033389082494,0.291018655726162,0.344563155495007,0.389686970938614,0.483393514376383,0.520775647815434,0.546565963699013,0.553050043195245,0.543813669024879,0.522361427864083,0.455868623146892,0.123696528925314,0.00310065635046904
9.13389453923585,0.107983178115805,0.107983178115805,0.134959373273968,0.16441714006989,0.22668843558511,0.286974690688961,0.340441775508253,0.385781272231464,0.481370873367709,0.520633544625428,0.549100922808872,0.55834435846421,0.55171644983786,0.532555685226532,0.469342464454843,0.13374845592595,0.00369783161546717
9.15349517129429,0.105813781844004,0.105813781844004,0.132377692459185,0.16143008133935,0.223006738381098,0.282867766722159,0.336228061461465,0.381753911372522,0.479154859407013,0.520272323952644,0.55141536423728,0.563452010899922,0.559498395429397,0.542720278727944,0.483011083614921,0.144556338710153,0.00440816382207423
9.17309580335274,0.103645773323524,0.103645773323524,0.129792556996169,0.158432789887321,0.219295558019544,0.278706152023501,0.331931367273339,0.377614861602753,0.47675495308039,0.519699776541779,0.553514217248009,0.568374993645099,0.567159206370466,0.552853803315231,0.496875487508494,0.156173999128432,0.00525280826936175
9.19269643541118,0.101487913698555,0.101487913698555,0.127214946377283,0.155438659769923,0.215573341018306,0.274513064245078,0.327578961595762,0.373394597430673,0.47420693310982,0.51895261526582,0.555433496039175,0.573147444516458,0.574730831750473,0.562986424683716,0.510965310069357,0.168668386942592,0.00625718133326358
9.21229706746963,0.0993439945654933,0.0993439945654933,0.124649647738478,0.152453564021157,0.211848228077861,0.270298755114312,0.32318282615403,0.369106375814855,0.471525463163851,0.518044950944109,0.557185644688784,0.577779759633769,0.582221945091892,0.57312599831661,0.525290838381792,0.182105564838665,0.00745127339607411
9.23189769952807,0.0972156575345146,0.0972156575345146,0.122098766645771,0.149480115752276,0.208123885076158,0.26606783674883,0.318748281625648,0.364755937005189,0.468715922123615,0.516980891128296,0.558772566546182,0.58227157917114,0.589630514676563,0.583269948907465,0.539853027674336,0.196553168069088,0.00887052983881256
9.25149833158652,0.0951052245957798,0.0951052245957798,0.119565272208899,0.146521996494681,0.204405497111355,0.261826903819388,0.31428307106927,0.360351845199918,0.465787491149603,0.515768832740417,0.560200886031186,0.586627502232516,0.596959530050964,0.593420645521602,0.554657404194037,0.212085236352826,0.0105570403661771
9.27109896364497,0.0930264843517804,0.0930264843517804,0.117066574926909,0.143600616781875,0.200723071208596,0.257614460264841,0.309833376394418,0.355946892941505,0.462807098246927,0.51448151329207,0.561547608786098,0.590926303874589,0.604287907836328,0.603656355341285,0.569781263071183,0.22880994788032,0.0125622918415542
9.29069959570341,0.0909743939408914,0.0909743939408914,0.114596432308702,0.140708428449293,0.197066292124926,0.253417459866936,0.305383621403995,0.351523199217115,0.459750839524611,0.513091456136094,0.562781357593657,0.595133715036118,0.611579961916509,0.613941841573588,0.585196664514722,0.246802580649853,0.0149453436159806
9.31030022776186,0.0889488331022592,0.0889488331022592,0.112154784032502,0.137845451789079,0.193435383360906,0.249236332121332,0.300934378086516,0.347081367006415,0.456618572523046,0.511597381890142,0.563899026343879,0.599244846480106,0.618829648241652,0.624271069943731,0.600902543008127,0.266154009016097,0.0177767126360732
9.3299008598203,0.0869510275493945,0.0869510275493945,0.109743268156728,0.135013796458792,0.189833507175863,0.245075303347895,0.296490816159746,0.34262731749083,0.453417202108284,0.510005927013415,0.564906232517499,0.603264043763066,0.626040395844682,0.634647488235082,0.616906890965664,0.286965513288615,0.0211402626664226
9.34950149187875,0.0849971322969418,0.0849971322969418,0.107382390144991,0.132238814963557,0.186296594204478,0.240981019552031,0.292109565562611,0.338226603146734,0.450233187526568,0.508413676038317,0.565908841099532,0.607303333717202,0.633328006098135,0.645189087036771,0.63333033762849,0.30940084396349,0.0251399492846651
9.3691021239372,0.083074771366033,0.083074771366033,0.105056655303951,0.12950158225915,0.182798356169036,0.236919852022632,0.287750203007559,0.333832694981703,0.447004960808547,0.50675092719796,0.566828813001367,0.611278633731951,0.64060504654737,0.655808115965864,0.650094196719808,0.333540524270556,0.0298919152329703
9.38870275599564,0.0811832921350598,0.0811832921350598,0.102765347804369,0.126801334259977,0.179337982323595,0.232890991966119,0.283411925916466,0.329444753528563,0.443731034277117,0.505015261241298,0.567662205465394,0.615184507093034,0.647865182562666,0.666498511386556,0.667198266307572,0.359507821070514,0.0355365865526251
9.40830338805409,0.0793230036512318,0.0793230036512318,0.100508967313647,0.124138804917394,0.17591677742088,0.228896375957646,0.279097272245463,0.325065823171801,0.440415153259368,0.503210206059946,0.568411728094897,0.619022665771687,0.655109525096692,0.677261781290231,0.684649849572698,0.387438760531088,0.0422408515842922
9.42790402011254,0.0775095575526935,0.0775095575526935,0.0983074746757742,0.121538790939608,0.172570221642664,0.224982509941978,0.274863250063762,0.320762537964747,0.437147820283556,0.501438867725536,0.569193189539094,0.622918641286864,0.662470893936292,0.688236288994011,0.702596108271236,0.41756241946843,0.0502126607944458
9.44750465217098,0.0757263956203835,0.0757263956203835,0.0961400161196703,0.118975676952826,0.169262353176107,0.22110294113316,0.270653522779478,0.316469523005456,0.433840710357942,0.499600044847934,0.569891633500595,0.626746655868522,0.66981614491826,0.699285445287572,0.720906404759482,0.4499618205569,0.0596801254170399
9.46710528422943,0.0739729711661776,0.0739729711661776,0.0940060034623478,0.116448850510832,0.165992566693824,0.217257126055164,0.266467617816611,0.312186337236817,0.430492942784139,0.497692036528728,0.570503897654104,0.630502004457437,0.677139532203638,0.710403607979071,0.739581052808906,0.484801186117553,0.0709218355665146
9.48670591628787,0.0722497035766652,0.0722497035766652,0.0919060749157847,0.11395921721476,0.162762419273976,0.213447351841161,0.262308536773815,0.307916614004217,0.427109272754372,0.495719662078125,0.571034280420226,0.634188186743779,0.68444405742717,0.721594240284333,0.758629801567206,0.522262582975382,0.0842689218692795
9.50630654834632,0.0705673854640249,0.0705673854640249,0.0898540793142325,0.111524082611067,0.159596948434588,0.209706775439643,0.258217314917622,0.303708749054991,0.423757028709922,0.493760732571509,0.571571671571701,0.637903191426224,0.691835265127013,0.732969508080521,0.778178042845096,0.562625097818006,0.100128995306355
9.52590718040477,0.0689109739187704,0.0689109739187704,0.0878309907480431,0.109119976779805,0.156462920803213,0.205992096208155,0.254140979910621,0.299500731169826,0.420350175084824,0.491714885678792,0.571999454662383,0.641516461909395,0.699171694046022,0.744380798110417,0.798076364681145,0.605990329934484,0.11895116031358
9.54550781246321,0.0672795037908776,0.0672795037908776,0.0858356689080688,0.106745580031092,0.153358663272881,0.202301304325444,0.250077184138659,0.295289838316586,0.416884340174103,0.489576083922318,0.572308985486453,0.645016562840023,0.70643955871307,0.755813154358859,0.818313954145268,0.652562807268723,0.141282228984755
9.56510844452166,0.0656734487789513,0.0656734487789513,0.0838688063314671,0.10440184888077,0.150285765364877,0.198636685785388,0.246028881834509,0.29107959964871,0.413363934620277,0.487348556648632,0.57250352653958,0.648405335572764,0.713639426263638,0.767266757853046,0.838895986348195,0.702573222075352,0.167771831368314
9.5847090765801,0.0640988495085343,0.0640988495085343,0.0819382143632714,0.102098613762906,0.147258627298746,0.195017509315961,0.24202012586783,0.286898582966119,0.409829249350985,0.4850790760025,0.572636643254553,0.651741927263994,0.720835268960193,0.778810299758157,0.859903355245267,0.75633506565271,0.199206690214315
9.60430970863855,0.0625439076580909,0.0625439076580909,0.0800289087455568,0.0998173113078228,0.144250728253975,0.191408895279183,0.238007826480535,0.282695830890213,0.406207263608728,0.482680512626782,0.572604122603056,0.654906208214172,0.727893072326754,0.790298861746537,0.88118183668702,0.813975334589899,0.236462981161494
9.62391034069699,0.0610075738414508,0.0610075738414508,0.0781396136672309,0.0975564199370162,0.141260014344051,0.187808218453928,0.233988740226313,0.278467405979331,0.402491195332512,0.48014338953469,0.572392284104265,0.657879750803881,0.73478978391225,0.801705737130409,0.902704058295109,0.875734015478961,0.28059915986262
9.64351097275544,0.059490287770869,0.059490287770869,0.0762709573177916,0.0953167914228823,0.138287858339353,0.184217397412515,0.229965270344012,0.274216073504454,0.398683862391355,0.477469589142226,0.572000810563532,0.660659226040986,0.741518867879146,0.813021816727859,0.924461493553503,0.941882583187142,0.332868842110658
9.66311160481389,0.0579946561592684,0.0579946561592684,0.0744263512073713,0.0931027625140553,0.135340709299741,0.18064514103361,0.225948332181978,0.269954790856614,0.394803071050111,0.474679056396088,0.571451149077238,0.663266529430239,0.748102137073175,0.824269064155966,0.946480891287309,1.01274686184609,0.394765796212725
9.68271223687233,0.0565125576628702,0.0565125576628702,0.0725954389508194,0.090901447164154,0.132399980991544,0.177066744945322,0.221907051919998,0.265646591386636,0.390793619701125,0.471703938026998,0.570658977013891,0.665600648971941,0.754422551001152,0.835316150675987,0.968612237047994,1.08847917165273,0.467973181841172
9.70231286893078,0.0550431353017393,0.0550431353017393,0.07077716427438,0.088711565320568,0.129463878202376,0.173479810094045,0.217838321918779,0.261287522747963,0.386647870129004,0.46853296121358,0.569607123543866,0.667637322492662,0.760448212467063,0.84612391791465,0.990807460011094,1.16933932517183,0.554502654617323
9.72191350098923,0.053586833480327,0.053586833480327,0.0689721417001976,0.0865339280448516,0.126533649109245,0.169886004730662,0.213744127916162,0.256879723796098,0.382367093908175,0.465165531451674,0.568291160632986,0.669366860716651,0.766163318549881,0.856670467421595,1.01303701628574,1.25561853543159,0.656724206008093
9.74151413304767,0.0521445649721734,0.0521445649721734,0.0671815915142966,0.0843701102547892,0.123611670622122,0.166288528712191,0.20962840253201,0.252427695584824,0.377956154169156,0.461605448632186,0.566712005118733,0.670785754199941,0.771558909292909,0.866941198786192,1.03527895174589,1.34763072405823,0.777424891003836
9.76111476510612,0.0507113600480794,0.0507113600480794,0.0653991524230526,0.0822121622912551,0.120686356126823,0.162671785778053,0.205471368261491,0.247907368505221,0.37337702236209,0.457803999423052,0.564805842199495,0.671813473946663,0.776536870579435,0.876820599444396,1.05738880960251,1.44553744165694,0.919769733868716
9.78071539716456,0.0492867334525135,0.0492867334525135,0.0636242270986878,0.0800593561161879,0.117756649839839,0.159034279480501,0.201270937228177,0.243315869878004,0.368622909318054,0.45375017563987,0.562554386762214,0.672422375800879,0.781058637891339,0.886258501859965,1.07929608869828,1.54958839119127,1.0874977206129
9.80031602922301,0.0478713776939872,0.0478713776939872,0.0618577376830134,0.077912874640993,0.114824303945644,0.155378301656225,0.197029809788167,0.238656105756173,0.363695703124349,0.449443540590642,0.559952211477217,0.672599773779097,0.785102411698271,0.895222930283442,1.10095003523104,1.66006264278272,1.28498692726378
9.81991666128146,0.0464660011272362,0.0464660011272362,0.0601006303804186,0.0757739357163588,0.111891135983866,0.151706251106948,0.19275084426817,0.233931198223083,0.358597699866972,0.444884179224689,0.556994484225812,0.67233351182998,0.788646653704124,0.90368164811936,1.12229776468794,1.77724000558429,1.51733873672922
9.8395172933399,0.0450677399973267,0.0450677399973267,0.0583492302383864,0.0736379299296036,0.108950356052126,0.148008852580695,0.188422060630857,0.229126251451871,0.353303498670552,0.440037703712335,0.553632955435092,0.671558591906203,0.791607185214329,0.911529727928058,1.14319336532075,1.90124810357553,1.79034814329243
9.85911792539835,0.0436765486892745,0.0436765486892745,0.0566035000552606,0.0715048251559653,0.106001906463437,0.144285921937875,0.184042981673135,0.224240269271302,0.347808689717574,0.434895455134514,0.549851007215755,0.67024736056885,0.793942483922965,0.918709617318386,1.16354542860928,2.0322800722422,2.11078736913919
9.87871855745679,0.0422938001492919,0.0422938001492919,0.0548652426593194,0.0693769158313277,0.103049184926573,0.140541986652375,0.179619149124879,0.219279597326048,0.342120250191933,0.429462957977692,0.545649772471935,0.66839343797446,0.795635620848448,0.925191322891364,1.18329452661916,2.17057194789627,2.48655085433463
9.89831918951524,0.0409208186144556,0.0409208186144556,0.0531362046608201,0.0672564342084023,0.100095523356818,0.136781520297722,0.175156080212851,0.214250602811862,0.336245392777981,0.423746146407645,0.541030988387745,0.665991139659123,0.796670257665281,0.930945052057456,1.20237953527017,2.31634914768957,2.92677551766822
9.91791982157369,0.039555696219385,0.039555696219385,0.0514139384291843,0.0651403072477213,0.0971363686442524,0.132998235821198,0.170645529766321,0.209142837299703,0.330164989660751,0.417717747898146,0.535953878933091,0.662982157605259,0.796966570203254,0.935865980312548,1.22063947718749,2.46962477649425,3.44174425995499
9.93752045363213,0.038198792707613,0.038198792707613,0.0496989369705073,0.0630291791801209,0.0941726858974673,0.129193367414779,0.166088857864665,0.203957567059814,0.323878098181716,0.411373184178145,0.530406185977854,0.659342566552795,0.796484795842288,0.939894606185548,1.23796718095111,2.63047276351222,4.04337167430076
9.95712108569058,0.0368526905371757,0.0368526905371757,0.0479945899002211,0.0609273738694142,0.0912109564075689,0.125375741740435,0.16149721612463,0.198708117589577,0.317403053707699,0.404732414526373,0.524407267411835,0.655087552057614,0.795231975481981,0.943025883793209,1.25432422687071,2.79908188978775,4.74556242909421
9.97672171774902,0.0355193579895028,0.0355193579895028,0.046303499430889,0.0588382315417395,0.0882562369062109,0.121552293116495,0.156879402285403,0.193405018675048,0.310754169814253,0.397810591033157,0.517970667674082,0.650225389722627,0.79320697127269,0.945245052670834,1.26965823405465,2.97559447138322,5.56426828366163
9.99632234980747,0.0341968993086287,0.0341968993086287,0.0446232357643946,0.0567587049756545,0.085304023825189,0.117716817551899,0.152227293793106,0.18803798335682,0.303912486809014,0.390580367696661,0.511054653115869,0.644694871497881,0.790323554785102,0.946435295182003,1.28377694391508,3.15978546594022,6.51709643294675
10.0159229818659,0.0328859692617219,0.0328859692617219,0.0429546909085923,0.0546899642447052,0.0823561287095307,0.113871794136055,0.147543955499932,0.182610491320498,0.296881009586799,0.383042332370846,0.503653459866129,0.638479270901294,0.786548711315659,0.946541669364728,1.29656592710085,3.35153489726307,7.62434478598698


==> files/histogram_data.csv <==
"x"
1.79175946922805
1.79175946922805
1.79175946922805
6.90775527898214
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
7.21376830811864
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
6.90775527898214
1.79175946922805
6.90775527898214
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
6.90775527898214
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
8.24931374626064
1.6094379124341
7.21376830811864
1.6094379124341
1.6094379124341
8.24931374626064
2.39789527279837
2.39789527279837
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.79175946922805
2.39789527279837
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
6.90775527898214
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
1.79175946922805
1.79175946922805
8.24931374626064
8.24931374626064
1.6094379124341
1.6094379124341
7.21376830811864
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
2.39789527279837
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
8.24931374626064
1.6094379124341
6.90775527898214
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
6.90775527898214
1.79175946922805
6.90775527898214
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.6094379124341
8.24931374626064
1.6094379124341
6.90775527898214
2.39789527279837
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
2.39789527279837
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
8.24931374626064
1.6094379124341
6.90775527898214
1.79175946922805
2.39789527279837
8.24931374626064
6.90775527898214
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
6.90775527898214
1.6094379124341
8.24931374626064
8.24931374626064
8.24931374626064
8.24931374626064
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
8.24931374626064
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
8.24931374626064
1.6094379124341
8.24931374626064
1.6094379124341
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
2.39789527279837
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.39789527279837
8.24931374626064
1.6094379124341
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
8.24931374626064
2.39789527279837
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
6.90775527898214
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
2.39789527279837
1.6094379124341
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
7.21376830811864
8.24931374626064
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
8.24931374626064
2.39789527279837
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
8.24931374626064
8.24931374626064
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.79175946922805
2.39789527279837
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
8.24931374626064
7.21376830811864
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
7.21376830811864
6.90775527898214
1.6094379124341
1.6094379124341
1.79175946922805
8.24931374626064
1.6094379124341
8.24931374626064
8.24931374626064
2.39789527279837
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
8.24931374626064
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
6.90775527898214
6.90775527898214
1.6094379124341
1.6094379124341
6.90775527898214
1.79175946922805
6.90775527898214
6.90775527898214
8.24931374626064
6.90775527898214
1.79175946922805
6.90775527898214
1.6094379124341
1.79175946922805
1.79175946922805
1.6094379124341
6.90775527898214
1.79175946922805
6.90775527898214
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
2.39789527279837
8.24931374626064
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
2.39789527279837
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
2.39789527279837
8.24931374626064
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
7.21376830811864
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
8.24931374626064
1.6094379124341
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
6.90775527898214
1.6094379124341
8.24931374626064
1.6094379124341
8.24931374626064
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
8.24931374626064
8.24931374626064
1.79175946922805
1.79175946922805
8.24931374626064
8.24931374626064
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
7.21376830811864
1.79175946922805
1.79175946922805
8.24931374626064
8.24931374626064
6.90775527898214
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
6.90775527898214
1.6094379124341
1.6094379124341
8.24931374626064
1.6094379124341
8.24931374626064
1.79175946922805
8.24931374626064
1.79175946922805
1.6094379124341
8.24931374626064
8.24931374626064
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
8.24931374626064
1.79175946922805
1.79175946922805
1.79175946922805
6.90775527898214
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
8.24931374626064
1.79175946922805
1.6094379124341
6.90775527898214
1.79175946922805
1.79175946922805
8.24931374626064
1.6094379124341
2.39789527279837
1.6094379124341
6.90775527898214
1.79175946922805
1.6094379124341
1.79175946922805
6.90775527898214
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
6.90775527898214
6.90775527898214
8.24931374626064
8.24931374626064
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
2.89037175789616
9.01188943325234
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
2.89037175789616
1.38629436111989
1.79175946922805
9.01188943325234
1.38629436111989
1.79175946922805
0.693147180559945
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
0.693147180559945
9.01188943325234
9.01188943325234
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
2.89037175789616
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
2.89037175789616
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.89037175789616
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
2.89037175789616
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
9.01188943325234
1.79175946922805
1.38629436111989
1.38629436111989
9.01188943325234
0.693147180559945
9.01188943325234
1.79175946922805
1.79175946922805
9.01188943325234
0.693147180559945
1.38629436111989
1.79175946922805
9.01188943325234
1.38629436111989
1.38629436111989
1.38629436111989
2.89037175789616
1.79175946922805
1.38629436111989
9.01188943325234
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
0.693147180559945
1.38629436111989
2.89037175789616
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.89037175789616
2.89037175789616
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
2.89037175789616
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
9.01188943325234
0.693147180559945
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
2.89037175789616
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
9.01188943325234
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
9.01188943325234
1.38629436111989
1.38629436111989
1.38629436111989
9.01188943325234
1.79175946922805
0.693147180559945
1.38629436111989
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
9.01188943325234
1.79175946922805
1.38629436111989
0.693147180559945
0.693147180559945
0.693147180559945
1.79175946922805
1.38629436111989
0.693147180559945
1.38629436111989
2.89037175789616
1.79175946922805
2.89037175789616
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
0.693147180559945
0.693147180559945
1.38629436111989
1.79175946922805
9.01188943325234
1.38629436111989
0.693147180559945
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
0.693147180559945
1.38629436111989
1.38629436111989
0.693147180559945
1.79175946922805
0.693147180559945
1.38629436111989
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
2.89037175789616
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
9.01188943325234
1.79175946922805
0.693147180559945
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
2.89037175789616
1.79175946922805
9.01188943325234
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
9.01188943325234
1.38629436111989
0.693147180559945
1.79175946922805
1.38629436111989
2.89037175789616
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
0.693147180559945
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
1.38629436111989
9.01188943325234
0.693147180559945
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.89037175789616
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.89037175789616
2.89037175789616
1.38629436111989
9.01188943325234
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
9.01188943325234
9.01188943325234
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
9.01188943325234
9.01188943325234
1.38629436111989
9.01188943325234
1.79175946922805
9.01188943325234
9.01188943325234
9.01188943325234
2.89037175789616
1.79175946922805
0.693147180559945
1.38629436111989
1.38629436111989
1.79175946922805
0.693147180559945
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
9.01188943325234
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
9.01188943325234
1.79175946922805
1.79175946922805
2.89037175789616
0.693147180559945
9.01188943325234
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
0.693147180559945
1.38629436111989
9.01188943325234
1.38629436111989
9.01188943325234
1.79175946922805
1.79175946922805
1.38629436111989
2.89037175789616
1.38629436111989
1.38629436111989
2.89037175789616
1.38629436111989
2.89037175789616
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
9.01188943325234
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
0.693147180559945
1.79175946922805
1.38629436111989
9.01188943325234
1.79175946922805
1.38629436111989
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
9.01188943325234
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
0.693147180559945
1.38629436111989
9.01188943325234
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
0.693147180559945
1.38629436111989
1.79175946922805
1.79175946922805
9.01188943325234
1.79175946922805
1.79175946922805
2.89037175789616
1.79175946922805
2.89037175789616
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
2.89037175789616
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
9.01188943325234
1.38629436111989
1.38629436111989
9.01188943325234
9.01188943325234
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
2.89037175789616
1.38629436111989
1.79175946922805
1.38629436111989
0.693147180559945
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
2.89037175789616
1.79175946922805
9.01188943325234
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
2.89037175789616
1.38629436111989
9.01188943325234
2.89037175789616
0.693147180559945
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.89037175789616
1.79175946922805
1.79175946922805
9.01188943325234
9.01188943325234
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
2.89037175789616
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
9.01188943325234
2.89037175789616
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
2.89037175789616
1.38629436111989
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
2.89037175789616
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
2.89037175789616
6.10479323241498
5.56068163101553
5.48893772615669
5.48893772615669
5.48893772615669
1.38629436111989
5.48893772615669
1.94591014905531
5.70044357339069
6.10479323241498
6.10479323241498
5.11198778835654
5.48893772615669
0
5.48893772615669
5.56068163101553
5.48893772615669
5.70044357339069
6.10479323241498
5.56068163101553
1.94591014905531
6.10479323241498
5.56068163101553
1.94591014905531
5.56068163101553
1.94591014905531
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
5.70044357339069
5.11198778835654
5.48893772615669
9.68887005094135
6.10479323241498
6.10479323241498
1.94591014905531
1.38629436111989
5.48893772615669
5.11198778835654
6.10479323241498
0
5.56068163101553
5.56068163101553
5.70044357339069
6.10479323241498
6.10479323241498
1.94591014905531
5.56068163101553
1.94591014905531
5.11198778835654
5.70044357339069
5.11198778835654
1.94591014905531
1.94591014905531
6.10479323241498
5.48893772615669
6.10479323241498
1.94591014905531
1.94591014905531
5.70044357339069
6.10479323241498
1.94591014905531
6.10479323241498
5.48893772615669
5.70044357339069
5.48893772615669
1.79175946922805
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
5.11198778835654
9.68887005094135
5.48893772615669
5.48893772615669
6.10479323241498
6.10479323241498
1.94591014905531
5.70044357339069
5.48893772615669
0
5.48893772615669
5.56068163101553
1.94591014905531
5.48893772615669
5.48893772615669
1.94591014905531
5.11198778835654
5.11198778835654
5.70044357339069
5.56068163101553
1.94591014905531
5.11198778835654
1.79175946922805
5.56068163101553
6.10479323241498
6.10479323241498
1.94591014905531
9.68887005094135
1.94591014905531
1.79175946922805
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
6.10479323241498
5.56068163101553
1.79175946922805
6.10479323241498
6.10479323241498
1.38629436111989
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
9.68887005094135
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
5.11198778835654
5.56068163101553
5.56068163101553
5.11198778835654
6.10479323241498
6.10479323241498
0
5.56068163101553
5.11198778835654
1.94591014905531
6.10479323241498
1.94591014905531
5.48893772615669
6.10479323241498
6.10479323241498
5.48893772615669
5.48893772615669
1.38629436111989
1.94591014905531
5.48893772615669
6.10479323241498
6.10479323241498
5.70044357339069
5.11198778835654
1.94591014905531
5.48893772615669
6.10479323241498
5.11198778835654
1.94591014905531
5.56068163101553
6.10479323241498
5.11198778835654
1.94591014905531
1.94591014905531
5.70044357339069
5.11198778835654
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
5.11198778835654
5.11198778835654
0
1.94591014905531
1.94591014905531
5.11198778835654
5.48893772615669
5.11198778835654
1.94591014905531
6.10479323241498
5.11198778835654
0
5.48893772615669
1.94591014905531
5.11198778835654
5.56068163101553
1.79175946922805
1.94591014905531
6.10479323241498
5.48893772615669
5.48893772615669
1.94591014905531
6.10479323241498
1.94591014905531
0
0
0
0
6.10479323241498
6.10479323241498
0
0
5.48893772615669
1.38629436111989
1.94591014905531
1.79175946922805
5.11198778835654
5.11198778835654
5.48893772615669
6.10479323241498
5.70044357339069
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
6.10479323241498
5.70044357339069
5.70044357339069
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
5.48893772615669
5.56068163101553
6.10479323241498
6.10479323241498
5.48893772615669
1.38629436111989
5.48893772615669
1.38629436111989
6.10479323241498
5.56068163101553
1.94591014905531
5.48893772615669
6.10479323241498
6.10479323241498
5.48893772615669
5.11198778835654
5.48893772615669
5.70044357339069
5.70044357339069
2.89037175789616
9.68887005094135
1.94591014905531
1.94591014905531
5.56068163101553
5.48893772615669
1.94591014905531
1.38629436111989
5.48893772615669
6.10479323241498
1.94591014905531
5.56068163101553
6.10479323241498
5.48893772615669
5.48893772615669
5.48893772615669
6.10479323241498
5.48893772615669
5.70044357339069
6.10479323241498
1.94591014905531
5.70044357339069
6.10479323241498
5.56068163101553
1.94591014905531
5.56068163101553
5.48893772615669
5.56068163101553
5.56068163101553
1.94591014905531
5.56068163101553
5.48893772615669
6.10479323241498
1.94591014905531
0.693147180559945
1.94591014905531
5.56068163101553
5.56068163101553
5.56068163101553
5.56068163101553
5.70044357339069
6.10479323241498
5.48893772615669
5.11198778835654
5.56068163101553
5.56068163101553
5.56068163101553
6.10479323241498
5.48893772615669
5.56068163101553
5.56068163101553
1.94591014905531
5.56068163101553
6.10479323241498
5.48893772615669
5.56068163101553
5.11198778835654
6.10479323241498
5.48893772615669
5.48893772615669
5.56068163101553
5.48893772615669
5.56068163101553
5.56068163101553
5.11198778835654
6.10479323241498
6.10479323241498
5.56068163101553
5.56068163101553
1.94591014905531
1.94591014905531
5.56068163101553
6.10479323241498
5.56068163101553
5.56068163101553
6.10479323241498
5.56068163101553
6.10479323241498
5.56068163101553
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
5.56068163101553
5.56068163101553
6.10479323241498
6.10479323241498
5.11198778835654
6.10479323241498
6.10479323241498
6.10479323241498
1.79175946922805
6.10479323241498
5.48893772615669
6.10479323241498
1.38629436111989
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
5.48893772615669
1.79175946922805
1.79175946922805
1.94591014905531
5.56068163101553
1.94591014905531
5.11198778835654
5.56068163101553
6.10479323241498
6.10479323241498
5.48893772615669
5.11198778835654
5.48893772615669
5.70044357339069
1.79175946922805
5.48893772615669
6.10479323241498
6.10479323241498
5.70044357339069
6.10479323241498
6.10479323241498
5.48893772615669
5.11198778835654
6.10479323241498
6.10479323241498
5.11198778835654
1.79175946922805
6.10479323241498
5.70044357339069
9.68887005094135
5.56068163101553
5.11198778835654
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
1.79175946922805
6.10479323241498
5.48893772615669
6.10479323241498
1.94591014905531
5.48893772615669
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
1.94591014905531
5.11198778835654
5.70044357339069
6.10479323241498
5.70044357339069
6.10479323241498
1.94591014905531
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
5.56068163101553
1.94591014905531
1.94591014905531
5.56068163101553
1.94591014905531
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
5.11198778835654
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
5.56068163101553
1.38629436111989
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
5.11198778835654
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.56068163101553
6.10479323241498
6.10479323241498
0.693147180559945
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
0
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.11198778835654
6.10479323241498
6.10479323241498
1.38629436111989
6.10479323241498
1.94591014905531
6.10479323241498
1.94591014905531
2.89037175789616
6.10479323241498
6.10479323241498
5.11198778835654
1.94591014905531
6.10479323241498
5.70044357339069
5.11198778835654
1.94591014905531
5.70044357339069
6.10479323241498
5.56068163101553
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
5.56068163101553
5.56068163101553
6.10479323241498
1.79175946922805
1.38629436111989
6.10479323241498
5.48893772615669
1.94591014905531
1.94591014905531
6.10479323241498
5.56068163101553
5.48893772615669
6.10479323241498
5.48893772615669
5.11198778835654
1.94591014905531
5.70044357339069
6.10479323241498
0.693147180559945
5.48893772615669
0.693147180559945
0.693147180559945
0.693147180559945
1.79175946922805
0
0.693147180559945
6.10479323241498
0.693147180559945
6.10479323241498
6.10479323241498
5.48893772615669
5.48893772615669
5.70044357339069
1.94591014905531
5.48893772615669
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
5.11198778835654
5.48893772615669
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
5.48893772615669
6.10479323241498
5.48893772615669
5.56068163101553
5.48893772615669
1.94591014905531
1.94591014905531
5.11198778835654
6.10479323241498
6.10479323241498
1.94591014905531
0.693147180559945
5.56068163101553
5.11198778835654
6.10479323241498
1.94591014905531
5.48893772615669
1.79175946922805
5.70044357339069
0
0
5.11198778835654
5.48893772615669
5.48893772615669
2.89037175789616
1.94591014905531
1.94591014905531
5.56068163101553
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
6.10479323241498
5.48893772615669
5.70044357339069
1.94591014905531
6.10479323241498
6.10479323241498
5.48893772615669
1.94591014905531
5.11198778835654
6.10479323241498
5.48893772615669
1.38629436111989
1.94591014905531
6.10479323241498
5.56068163101553
6.10479323241498
1.94591014905531
5.48893772615669
1.94591014905531
6.10479323241498
5.70044357339069
6.10479323241498
6.10479323241498
1.94591014905531
1.79175946922805
1.79175946922805
6.10479323241498
1.79175946922805
5.11198778835654
1.38629436111989
6.10479323241498
5.48893772615669
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
5.48893772615669
1.79175946922805
1.94591014905531
5.11198778835654
1.94591014905531
1.94591014905531
5.11198778835654
1.94591014905531
6.10479323241498
0
1.38629436111989
9.68887005094135
5.48893772615669
1.94591014905531
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
1.94591014905531
1.38629436111989
5.48893772615669
5.70044357339069
5.56068163101553
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
5.56068163101553
5.11198778835654
0.693147180559945
1.94591014905531
6.10479323241498
1.94591014905531
6.10479323241498
1.94591014905531
6.10479323241498
5.48893772615669
5.48893772615669
0
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
1.94591014905531
5.48893772615669
6.10479323241498
1.94591014905531
5.56068163101553
1.94591014905531
5.70044357339069
1.94591014905531
6.10479323241498
0
5.11198778835654
6.10479323241498
6.10479323241498
1.94591014905531
5.48893772615669
1.94591014905531
0
1.94591014905531
0.693147180559945
5.11198778835654
5.48893772615669
5.56068163101553
1.94591014905531
5.48893772615669
6.10479323241498
1.94591014905531
5.70044357339069
6.10479323241498
6.10479323241498
1.79175946922805
6.10479323241498
6.10479323241498
5.48893772615669
5.48893772615669
5.56068163101553
6.10479323241498
5.11198778835654
5.56068163101553
2.89037175789616
5.48893772615669
6.10479323241498
5.56068163101553
1.94591014905531
5.48893772615669
5.70044357339069
1.79175946922805
5.56068163101553
6.10479323241498
6.10479323241498
5.48893772615669
2.89037175789616
5.48893772615669
1.94591014905531
1.94591014905531
6.10479323241498
6.10479323241498
0
1.79175946922805
0
0.693147180559945
0
5.11198778835654
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
1.94591014905531
1.94591014905531
5.70044357339069
6.10479323241498
5.70044357339069
5.56068163101553
6.10479323241498
6.10479323241498
0.693147180559945
6.10479323241498
5.70044357339069
5.48893772615669
1.79175946922805
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
5.56068163101553
9.68887005094135
5.70044357339069
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
5.11198778835654
6.10479323241498
6.10479323241498
5.11198778835654
1.94591014905531
6.10479323241498
5.70044357339069
5.48893772615669
6.10479323241498
5.70044357339069
5.56068163101553
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.56068163101553
0.693147180559945
5.56068163101553
1.94591014905531
5.70044357339069
6.10479323241498
5.70044357339069
5.48893772615669
1.38629436111989
5.48893772615669
5.70044357339069
5.48893772615669
5.70044357339069
6.10479323241498
6.10479323241498
5.48893772615669
5.70044357339069
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
1.79175946922805
1.94591014905531
6.10479323241498
5.48893772615669
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
1.94591014905531
0
6.10479323241498
5.48893772615669
1.94591014905531
1.94591014905531
0
1.94591014905531
1.94591014905531
1.94591014905531
5.48893772615669
5.48893772615669
1.94591014905531
1.79175946922805
5.48893772615669
5.70044357339069
0
9.68887005094135
5.11198778835654
5.11198778835654
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
2.89037175789616
5.70044357339069
6.10479323241498
5.11198778835654
1.38629436111989
5.48893772615669
0
2.89037175789616
9.68887005094135
1.94591014905531
6.10479323241498
6.10479323241498
0
5.48893772615669
5.48893772615669
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
6.10479323241498
6.10479323241498
1.94591014905531
1.38629436111989
1.94591014905531
6.10479323241498
5.48893772615669
1.94591014905531
9.68887005094135
9.68887005094135
9.68887005094135
9.68887005094135
9.68887005094135
9.68887005094135
6.10479323241498
1.94591014905531
5.56068163101553
5.11198778835654
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
5.56068163101553
5.48893772615669
5.56068163101553
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
6.10479323241498
5.11198778835654
5.48893772615669
5.48893772615669
5.56068163101553
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
6.10479323241498
5.48893772615669
9.68887005094135
5.48893772615669
9.68887005094135
5.48893772615669
5.48893772615669
6.10479323241498
5.48893772615669
5.48893772615669
6.10479323241498
5.48893772615669
5.48893772615669
5.48893772615669
1.79175946922805
5.48893772615669
5.48893772615669
5.48893772615669
5.48893772615669
1.94591014905531
6.10479323241498
5.56068163101553
5.48893772615669
0
5.48893772615669
6.10479323241498
5.48893772615669
5.48893772615669
1.94591014905531
5.48893772615669
5.48893772615669
5.48893772615669
5.70044357339069
1.94591014905531
5.48893772615669
6.10479323241498
5.48893772615669
5.48893772615669
6.10479323241498
5.11198778835654
5.11198778835654
9.68887005094135
5.56068163101553
1.94591014905531
6.10479323241498
5.56068163101553
5.11198778835654
1.38629436111989
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
5.48893772615669
6.10479323241498
5.70044357339069
5.56068163101553
1.94591014905531
6.10479323241498
5.56068163101553
5.48893772615669
6.10479323241498
5.48893772615669
6.10479323241498
1.94591014905531
5.70044357339069
1.94591014905531
5.56068163101553
6.10479323241498
9.68887005094135
1.94591014905531
0
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
5.70044357339069
1.94591014905531
1.94591014905531
5.11198778835654
5.48893772615669
5.48893772615669
1.94591014905531
5.56068163101553
5.70044357339069
1.79175946922805
5.48893772615669
5.70044357339069
5.70044357339069
6.10479323241498
5.70044357339069
5.11198778835654
5.70044357339069
5.48893772615669
5.70044357339069
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
5.48893772615669
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
5.11198778835654
1.94591014905531
5.48893772615669
1.94591014905531
5.56068163101553
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.79175946922805
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
6.10479323241498
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
0.693147180559945
1.38629436111989
1.38629436111989
1.38629436111989
5.56068163101553
5.48893772615669
1.94591014905531
1.94591014905531
6.10479323241498
5.48893772615669
1.38629436111989
5.56068163101553
5.70044357339069
6.10479323241498
5.48893772615669
6.10479323241498
6.10479323241498
5.48893772615669
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
5.56068163101553
5.11198778835654
6.10479323241498
6.10479323241498
5.70044357339069
1.94591014905531
5.56068163101553
1.94591014905531
5.48893772615669
5.11198778835654
1.38629436111989
5.48893772615669
5.11198778835654
1.94591014905531
5.56068163101553
6.10479323241498
1.94591014905531
1.94591014905531
0
1.94591014905531
5.48893772615669
1.94591014905531
1.38629436111989
5.70044357339069
5.48893772615669
5.70044357339069
5.48893772615669
5.56068163101553
1.94591014905531
1.94591014905531
6.10479323241498
5.70044357339069
6.10479323241498
5.70044357339069
1.38629436111989
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
5.48893772615669
1.38629436111989
5.48893772615669
1.79175946922805
1.94591014905531
1.94591014905531
5.48893772615669
5.56068163101553
6.10479323241498
6.10479323241498
1.94591014905531
0
5.56068163101553
5.56068163101553
1.38629436111989
6.10479323241498
5.48893772615669
1.94591014905531
6.10479323241498
1.79175946922805
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
1.94591014905531
1.94591014905531
5.48893772615669
6.10479323241498
1.38629436111989
5.70044357339069
5.48893772615669
5.48893772615669
6.10479323241498
6.10479323241498
2.89037175789616
1.38629436111989
5.48893772615669
5.70044357339069
5.56068163101553
0.693147180559945
6.10479323241498
1.38629436111989
5.56068163101553
0
6.10479323241498
5.48893772615669
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
1.94591014905531
6.10479323241498
5.70044357339069
6.10479323241498
6.10479323241498
5.70044357339069
5.48893772615669
5.48893772615669
1.94591014905531
5.48893772615669
6.10479323241498
1.38629436111989
5.48893772615669
6.10479323241498
6.10479323241498
2.89037175789616
6.10479323241498
0
6.10479323241498
1.94591014905531
6.10479323241498
5.56068163101553
9.68887005094135
9.68887005094135
6.10479323241498
1.94591014905531
5.11198778835654
5.56068163101553
6.10479323241498
5.11198778835654
9.68887005094135
5.56068163101553
1.94591014905531
1.79175946922805
1.79175946922805
6.10479323241498
5.48893772615669
1.94591014905531
5.48893772615669
1.79175946922805
1.38629436111989
5.56068163101553
0.693147180559945
6.10479323241498
1.79175946922805
6.10479323241498
0
1.94591014905531
5.56068163101553
6.10479323241498
5.56068163101553
6.10479323241498
1.94591014905531
6.10479323241498
1.94591014905531
0.693147180559945
1.94591014905531
1.94591014905531
1.94591014905531
5.48893772615669
1.79175946922805
1.94591014905531
0
6.10479323241498
6.10479323241498
5.48893772615669
5.70044357339069
6.10479323241498
5.56068163101553
5.48893772615669
6.10479323241498
1.79175946922805
5.56068163101553
5.48893772615669
6.10479323241498
5.70044357339069
6.10479323241498
6.10479323241498
5.11198778835654
6.10479323241498
6.10479323241498
5.48893772615669
5.11198778835654
5.70044357339069
5.11198778835654
5.70044357339069
6.10479323241498
5.48893772615669
5.56068163101553
2.89037175789616
1.94591014905531
6.10479323241498
6.10479323241498
1.94591014905531
5.56068163101553
1.94591014905531
1.79175946922805
1.94591014905531
5.48893772615669
5.70044357339069
5.11198778835654
5.56068163101553
6.10479323241498
6.10479323241498
5.70044357339069
5.56068163101553
1.94591014905531
1.79175946922805
5.48893772615669
1.38629436111989
6.10479323241498
1.94591014905531
5.48893772615669
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
0.693147180559945
6.10479323241498
6.10479323241498
2.89037175789616
2.89037175789616
5.56068163101553
2.89037175789616
1.94591014905531
1.94591014905531
1.94591014905531
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
1.38629436111989
1.94591014905531
1.94591014905531
6.10479323241498
5.56068163101553
1.94591014905531
6.10479323241498
5.11198778835654
5.48893772615669
1.94591014905531
6.10479323241498
5.56068163101553
1.94591014905531
6.10479323241498
1.94591014905531
5.48893772615669
5.70044357339069
1.38629436111989
0
5.56068163101553
5.48893772615669
5.48893772615669
6.10479323241498
1.94591014905531
5.70044357339069
5.48893772615669
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
5.70044357339069
0
5.56068163101553
5.48893772615669
1.94591014905531
1.94591014905531
5.56068163101553
5.11198778835654
2.89037175789616
5.48893772615669
5.48893772615669
6.10479323241498
5.56068163101553
6.10479323241498
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
5.56068163101553
1.94591014905531
5.48893772615669
5.48893772615669
5.11198778835654
2.89037175789616
1.94591014905531
5.70044357339069
6.10479323241498
9.68887005094135
6.10479323241498
1.79175946922805
5.11198778835654
1.94591014905531
1.94591014905531
1.79175946922805
6.10479323241498
0
5.11198778835654
6.10479323241498
6.10479323241498
5.70044357339069
6.10479323241498
6.10479323241498
1.94591014905531
1.79175946922805
1.94591014905531
1.94591014905531
6.10479323241498
5.56068163101553
6.10479323241498
5.48893772615669
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
5.70044357339069
6.10479323241498
5.48893772615669
1.38629436111989
5.48893772615669
6.10479323241498
5.56068163101553
5.48893772615669
5.48893772615669
5.70044357339069
5.56068163101553
5.48893772615669
5.48893772615669
5.48893772615669
1.94591014905531
6.10479323241498
1.94591014905531
1.94591014905531
6.10479323241498
6.10479323241498
5.70044357339069
6.10479323241498
1.94591014905531
6.10479323241498
1.94591014905531
5.56068163101553
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
2.89037175789616
6.10479323241498
5.11198778835654
6.10479323241498
5.56068163101553
6.10479323241498
5.70044357339069
1.94591014905531
5.11198778835654
5.48893772615669
6.10479323241498
5.56068163101553
1.38629436111989
0
6.10479323241498
6.10479323241498
5.48893772615669
1.94591014905531
6.10479323241498
5.56068163101553
9.68887005094135
1.79175946922805
5.56068163101553
5.48893772615669
1.94591014905531
6.10479323241498
5.56068163101553
5.11198778835654
6.10479323241498
1.94591014905531
6.10479323241498
6.10479323241498
6.10479323241498
6.10479323241498
5.48893772615669
6.10479323241498
1.94591014905531
5.70044357339069
6.10479323241498
6.10479323241498
5.48893772615669
5.48893772615669
5.56068163101553
1.94591014905531
6.10479323241498
5.48893772615669
6.10479323241498
5.48893772615669
5.11198778835654
5.70044357339069
6.10479323241498
6.10479323241498
6.10479323241498
5.56068163101553
5.11198778835654
1.94591014905531
6.10479323241498
5.11198778835654
6.10479323241498
5.56068163101553
9.68887005094135
6.10479323241498
5.70044357339069
1.79175946922805
6.10479323241498
5.56068163101553
6.10479323241498
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
0
9.78734691740132
7.21376830811864
6.84374994900622
6.84374994900622
6.84800527457636
6.90775527898214
7.21376830811864
7.21376830811864
6.78445706263764
6.37331978957701
6.84800527457636
6.90775527898214
6.84374994900622
6.84800527457636
7.21376830811864
8.83622857152601
7.21376830811864
6.90775527898214
0.693147180559945
7.21376830811864
6.84800527457636
7.21376830811864
7.21376830811864
6.90775527898214
7.21376830811864
7.21376830811864
8.21039625510477
6.84374994900622
8.21039625510477
7.21376830811864
8.83622857152601
7.21376830811864
6.84800527457636
6.84374994900622
7.21376830811864
8.83622857152601
7.21376830811864
6.90775527898214
7.21376830811864
6.84800527457636
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
8.21039625510477
6.90775527898214
6.90775527898214
6.84374994900622
9.13075589263334
7.21376830811864
8.21039625510477
6.90775527898214
6.37331978957701
7.21376830811864
7.21376830811864
6.37331978957701
9.13075589263334
7.21376830811864
6.90775527898214
0.693147180559945
6.90775527898214
0.693147180559945
6.78445706263764
6.84374994900622
6.78445706263764
6.84374994900622
7.21376830811864
6.37331978957701
6.78445706263764
7.21376830811864
6.84800527457636
6.84374994900622
7.21376830811864
9.13075589263334
6.37331978957701
8.21039625510477
7.21376830811864
6.84800527457636
6.37331978957701
7.21376830811864
8.83622857152601
6.37331978957701
6.84800527457636
7.21376830811864
7.21376830811864
6.37331978957701
9.13075589263334
7.21376830811864
7.21376830811864
6.37331978957701
6.84374994900622
9.13075589263334
6.90775527898214
6.84374994900622
6.78445706263764
6.84374994900622
7.21376830811864
6.84374994900622
6.37331978957701
0.693147180559945
7.21376830811864
6.84374994900622
6.84374994900622
8.21039625510477
7.21376830811864
6.78445706263764
7.21376830811864
6.90775527898214
7.21376830811864
7.21376830811864
8.21039625510477
6.84374994900622
7.21376830811864
6.84800527457636
6.37331978957701
7.21376830811864
6.37331978957701
6.84374994900622
9.13075589263334
6.84800527457636
6.84374994900622
7.21376830811864
7.21376830811864
6.90775527898214
7.21376830811864
7.21376830811864
7.21376830811864
8.21039625510477
6.78445706263764
6.84374994900622
6.78445706263764
7.21376830811864
7.21376830811864
6.90775527898214
6.78445706263764
8.21039625510477
7.21376830811864
6.84374994900622
6.84374994900622
0.693147180559945
6.84374994900622
7.21376830811864
7.21376830811864
8.21039625510477
6.78445706263764
6.84800527457636
6.78445706263764
6.78445706263764
7.21376830811864
0.693147180559945
6.84374994900622
7.21376830811864
7.21376830811864
8.21039625510477
6.78445706263764
6.84800527457636
6.37331978957701
6.37331978957701
7.21376830811864
6.90775527898214
6.90775527898214
7.21376830811864
7.21376830811864
9.13075589263334
7.21376830811864
9.13075589263334
7.21376830811864
7.21376830811864
9.13075589263334
7.21376830811864
6.78445706263764
7.21376830811864
6.37331978957701
8.83622857152601
6.84374994900622
8.21039625510477
6.84374994900622
7.21376830811864
6.84374994900622
9.13075589263334
6.37331978957701
6.90775527898214
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
8.21039625510477
6.84374994900622
6.84374994900622
6.78445706263764
7.21376830811864
7.21376830811864
1.79175946922805
6.37331978957701
6.78445706263764
9.13075589263334
7.21376830811864
6.84374994900622
7.21376830811864
9.13075589263334
6.37331978957701
6.90775527898214
6.37331978957701
6.37331978957701
7.21376830811864
6.37331978957701
8.21039625510477
0.693147180559945
6.84374994900622
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
6.90775527898214
7.21376830811864
7.21376830811864
6.90775527898214
6.84374994900622
8.21039625510477
7.21376830811864
6.90775527898214
7.21376830811864
6.78445706263764
6.90775527898214
6.84800527457636
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
8.21039625510477
7.21376830811864
6.78445706263764
6.78445706263764
6.78445706263764
7.21376830811864
6.84800527457636
8.21039625510477
0.693147180559945
7.21376830811864
8.21039625510477
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.84800527457636
6.37331978957701
6.37331978957701
9.13075589263334
6.37331978957701
9.13075589263334
7.21376830811864
6.37331978957701
6.84374994900622
7.21376830811864
6.84374994900622
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
9.13075589263334
6.90775527898214
7.21376830811864
7.21376830811864
6.37331978957701
0.693147180559945
7.21376830811864
7.21376830811864
7.21376830811864
6.37331978957701
6.84800527457636
6.90775527898214
6.84374994900622
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
6.78445706263764
7.21376830811864
0.693147180559945
6.84374994900622
6.78445706263764
6.84374994900622
7.21376830811864
8.21039625510477
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.78445706263764
8.21039625510477
6.78445706263764
6.84374994900622
6.84374994900622
7.21376830811864
6.84374994900622
7.21376830811864
6.84374994900622
7.21376830811864
7.21376830811864
7.21376830811864
6.78445706263764
1.79175946922805
7.21376830811864
6.37331978957701
6.90775527898214
6.37331978957701
6.78445706263764
7.21376830811864
6.84800527457636
7.21376830811864
7.21376830811864
7.21376830811864
6.90775527898214
7.21376830811864
7.21376830811864
7.21376830811864
6.84800527457636
6.37331978957701
6.84800527457636
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
7.21376830811864
6.90775527898214
6.78445706263764
7.21376830811864
6.78445706263764
6.37331978957701
6.84374994900622
6.90775527898214
6.37331978957701
0.693147180559945
8.21039625510477
6.90775527898214
6.84374994900622
7.21376830811864
7.21376830811864
8.21039625510477
8.21039625510477
7.21376830811864
7.21376830811864
6.78445706263764
6.90775527898214
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.90775527898214
8.21039625510477
8.83622857152601
6.78445706263764
7.21376830811864
6.37331978957701
6.90775527898214
6.37331978957701
7.21376830811864
7.21376830811864
6.37331978957701
6.37331978957701
7.21376830811864
6.78445706263764
7.21376830811864
8.83622857152601
7.21376830811864
8.83622857152601
6.84800527457636
6.84374994900622
6.84374994900622
6.84374994900622
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
7.21376830811864
0.693147180559945
8.21039625510477
8.21039625510477
7.21376830811864
7.21376830811864
6.84800527457636
6.90775527898214
9.13075589263334
7.21376830811864
7.21376830811864
6.37331978957701
6.90775527898214
6.84374994900622
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
6.84374994900622
6.84800527457636
6.84374994900622
6.78445706263764
7.21376830811864
6.84374994900622
9.13075589263334
6.84374994900622
6.78445706263764
8.83622857152601
7.21376830811864
6.84374994900622
6.37331978957701
7.21376830811864
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
8.83622857152601
6.84800527457636
6.84800527457636
6.90775527898214
6.84374994900622
7.21376830811864
6.78445706263764
9.13075589263334
7.21376830811864
6.78445706263764
6.78445706263764
7.21376830811864
7.21376830811864
0.693147180559945
7.21376830811864
0.693147180559945
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
6.78445706263764
7.21376830811864
6.78445706263764
6.84800527457636
8.21039625510477
6.84374994900622
7.21376830811864
6.78445706263764
6.84800527457636
6.78445706263764
6.78445706263764
6.84374994900622
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.84800527457636
6.78445706263764
7.21376830811864
7.21376830811864
7.21376830811864
6.90775527898214
7.21376830811864
6.84800527457636
6.37331978957701
6.78445706263764
6.84800527457636
7.21376830811864
6.78445706263764
6.84374994900622
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
9.13075589263334
6.37331978957701
6.78445706263764
7.21376830811864
6.37331978957701
7.21376830811864
6.78445706263764
6.37331978957701
7.21376830811864
7.21376830811864
6.78445706263764
8.21039625510477
7.21376830811864
7.21376830811864
7.21376830811864
6.78445706263764
6.37331978957701
6.84374994900622
7.21376830811864
6.78445706263764
6.37331978957701
6.84374994900622
6.90775527898214
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
7.21376830811864
6.84800527457636
8.83622857152601
7.21376830811864
6.78445706263764
7.21376830811864
6.90775527898214
1.79175946922805
7.21376830811864
6.90775527898214
6.78445706263764
6.37331978957701
6.78445706263764
6.78445706263764
6.84800527457636
7.21376830811864
6.37331978957701
6.84374994900622
6.84374994900622
7.21376830811864
6.37331978957701
7.21376830811864
6.84800527457636
7.21376830811864
7.21376830811864
7.21376830811864
6.84800527457636
6.78445706263764
6.37331978957701
6.84800527457636
6.78445706263764
7.21376830811864
6.84374994900622
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.84800527457636
6.90775527898214
8.21039625510477
7.21376830811864
7.21376830811864
6.84800527457636
9.13075589263334
7.21376830811864
6.90775527898214
6.90775527898214
7.21376830811864
6.78445706263764
8.83622857152601
7.21376830811864
6.78445706263764
8.21039625510477
0.693147180559945
6.37331978957701
0.693147180559945
6.84800527457636
6.84374994900622
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
6.90775527898214
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.37331978957701
6.37331978957701
7.21376830811864
6.78445706263764
8.21039625510477
7.21376830811864
7.21376830811864
7.21376830811864
6.78445706263764
7.21376830811864
6.90775527898214
6.90775527898214
6.90775527898214
6.78445706263764
6.84800527457636
7.21376830811864
6.78445706263764
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
6.84800527457636
7.21376830811864
0.693147180559945
7.21376830811864
6.78445706263764
6.78445706263764
8.21039625510477
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
0.693147180559945
7.21376830811864
6.84800527457636
6.78445706263764
0.693147180559945
7.21376830811864
0.693147180559945
8.21039625510477
7.21376830811864
6.84800527457636
7.21376830811864
7.21376830811864
1.79175946922805
6.78445706263764
7.21376830811864
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
6.84374994900622
7.21376830811864
8.83622857152601
7.21376830811864
6.78445706263764
6.84800527457636
9.13075589263334
6.84800527457636
6.84800527457636
6.37331978957701
7.21376830811864
6.78445706263764
6.90775527898214
6.37331978957701
7.21376830811864
7.21376830811864
6.37331978957701
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
7.21376830811864
6.78445706263764
7.21376830811864
7.21376830811864
7.21376830811864
0.693147180559945
6.84374994900622
7.21376830811864
7.21376830811864
9.13075589263334
7.21376830811864
6.78445706263764
7.21376830811864
6.37331978957701
7.21376830811864
6.84800527457636
7.21376830811864
7.21376830811864
6.84374994900622
7.21376830811864
9.13075589263334
6.78445706263764
7.21376830811864
6.78445706263764
7.21376830811864
8.23695004806146
9.2057297594185
6.92755790627832
8.54383512236266
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
8.54383512236266
8.3059782109673
8.54383512236266
1.38629436111989
1.6094379124341
6.47543271670409
9.2057297594185
1.38629436111989
1.6094379124341
6.92755790627832
6.92755790627832
6.47543271670409
6.92755790627832
1.6094379124341
6.92755790627832
9.2057297594185
9.2057297594185
1.6094379124341
8.54383512236266
6.92755790627832
1.6094379124341
6.92755790627832
1.09861228866811
6.92755790627832
8.23695004806146
9.2057297594185
8.23695004806146
9.2057297594185
1.38629436111989
8.54383512236266
6.92755790627832
1.6094379124341
1.6094379124341
1.38629436111989
8.23695004806146
1.6094379124341
1.38629436111989
8.63604232525462
6.92755790627832
6.92755790627832
6.92755790627832
1.6094379124341
1.38629436111989
6.92755790627832
6.92755790627832
1.6094379124341
8.54383512236266
1.38629436111989
8.63604232525462
8.3059782109673
6.92755790627832
1.09861228866811
1.38629436111989
1.6094379124341
8.54383512236266
6.92755790627832
1.6094379124341
9.2057297594185
8.63604232525462
6.47543271670409
1.09861228866811
1.6094379124341
6.92755790627832
6.92755790627832
6.92755790627832
6.47543271670409
6.92755790627832
8.54383512236266
1.38629436111989
1.6094379124341
6.92755790627832
9.2057297594185
8.23695004806146
8.23695004806146
8.23695004806146
9.2057297594185
1.6094379124341
6.47543271670409
1.38629436111989
9.2057297594185
1.6094379124341
8.23695004806146
1.38629436111989
9.2057297594185
1.6094379124341
1.38629436111989
8.63604232525462
1.38629436111989
8.54383512236266
8.54383512236266
1.09861228866811
6.92755790627832
6.92755790627832
6.92755790627832
8.3059782109673
6.47543271670409
1.6094379124341
8.63604232525462
6.92755790627832
8.54383512236266
1.6094379124341
1.09861228866811
8.54383512236266
8.3059782109673
8.23695004806146
8.23695004806146
8.23695004806146
1.6094379124341
1.6094379124341
9.2057297594185
1.6094379124341
8.23695004806146
6.92755790627832
1.38629436111989
8.23695004806146
1.38629436111989
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
9.2057297594185
9.2057297594185
6.47543271670409
9.2057297594185
8.54383512236266
6.92755790627832
8.54383512236266
1.38629436111989
6.92755790627832
6.92755790627832
8.54383512236266
6.92755790627832
8.54383512236266
6.92755790627832
1.6094379124341
1.09861228866811
1.6094379124341
6.92755790627832
1.38629436111989
8.23695004806146
9.2057297594185
9.2057297594185
6.92755790627832
8.54383512236266
1.6094379124341
1.6094379124341
8.3059782109673
6.92755790627832
8.23695004806146
6.92755790627832
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
9.2057297594185
9.2057297594185
1.6094379124341
8.23695004806146
6.92755790627832
1.6094379124341
6.92755790627832
8.23695004806146
1.6094379124341
8.54383512236266
1.6094379124341
8.54383512236266
8.23695004806146
8.54383512236266
9.2057297594185
1.09861228866811
6.92755790627832
8.63604232525462
1.09861228866811
6.92755790627832
1.09861228866811
1.6094379124341
1.38629436111989
1.6094379124341
6.47543271670409
1.6094379124341
6.92755790627832
8.54383512236266
6.92755790627832
8.3059782109673
1.38629436111989
8.23695004806146
1.6094379124341
1.6094379124341
8.23695004806146
1.38629436111989
1.6094379124341
8.54383512236266
8.3059782109673
6.92755790627832
6.47543271670409
1.6094379124341
1.6094379124341
9.2057297594185
1.6094379124341
8.54383512236266
6.92755790627832
1.38629436111989
8.54383512236266
1.6094379124341
1.6094379124341
6.92755790627832
9.2057297594185
1.6094379124341
1.38629436111989
1.6094379124341
1.38629436111989
8.54383512236266
8.23695004806146
6.92755790627832
1.6094379124341
1.09861228866811
1.09861228866811
8.54383512236266
1.6094379124341
9.2057297594185
8.54383512236266
1.6094379124341
1.09861228866811
1.6094379124341
6.92755790627832
1.6094379124341
8.54383512236266
1.38629436111989
6.92755790627832
6.92755790627832
8.63604232525462
6.92755790627832
6.92755790627832
6.47543271670409
6.92755790627832
1.6094379124341
1.6094379124341
1.38629436111989
6.92755790627832
8.54383512236266
8.54383512236266
6.92755790627832
8.54383512236266
1.6094379124341
1.6094379124341
9.2057297594185
8.54383512236266
9.2057297594185
6.92755790627832
6.92755790627832
8.23695004806146
6.92755790627832
1.09861228866811
6.92755790627832
1.6094379124341
8.54383512236266
6.92755790627832
1.09861228866811
1.09861228866811
8.54383512236266
9.2057297594185
6.47543271670409
8.3059782109673
1.38629436111989
1.6094379124341
6.47543271670409
8.23695004806146
6.92755790627832
8.3059782109673
6.92755790627832
1.6094379124341
1.09861228866811
1.6094379124341
6.92755790627832
9.2057297594185
6.92755790627832
9.2057297594185
6.47543271670409
9.2057297594185
6.47543271670409
9.2057297594185
8.23695004806146
8.54383512236266
6.92755790627832
6.92755790627832
1.38629436111989
6.47543271670409
8.23695004806146
6.92755790627832
6.92755790627832
1.6094379124341
8.54383512236266
9.2057297594185
1.09861228866811
6.47543271670409
6.92755790627832
6.92755790627832
1.6094379124341
9.2057297594185
1.38629436111989
6.92755790627832
6.92755790627832
1.09861228866811
8.23695004806146
1.6094379124341
6.92755790627832
8.63604232525462
9.2057297594185
1.6094379124341
8.63604232525462
1.6094379124341
8.54383512236266
1.38629436111989
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
6.47543271670409
1.38629436111989
6.92755790627832
1.09861228866811
8.63604232525462
1.6094379124341
1.38629436111989
9.2057297594185
9.2057297594185
1.6094379124341
9.2057297594185
6.92755790627832
1.6094379124341
8.23695004806146
1.6094379124341
6.92755790627832
1.09861228866811
6.92755790627832
1.6094379124341
8.3059782109673
1.09861228866811
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
6.92755790627832
1.6094379124341
8.54383512236266
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
6.92755790627832
8.54383512236266
1.6094379124341
8.63604232525462
1.6094379124341
6.92755790627832
6.47543271670409
8.23695004806146
1.6094379124341
6.92755790627832
8.23695004806146
1.09861228866811
1.38629436111989
6.92755790627832
8.23695004806146
6.92755790627832
8.23695004806146
8.23695004806146
1.09861228866811
8.23695004806146
1.6094379124341
1.6094379124341
6.92755790627832
1.38629436111989
1.6094379124341
6.92755790627832
1.38629436111989
1.6094379124341
8.54383512236266
6.92755790627832
6.92755790627832
1.38629436111989
1.38629436111989
6.92755790627832
8.23695004806146
8.23695004806146
1.6094379124341
1.6094379124341
8.3059782109673
6.92755790627832
1.38629436111989
9.2057297594185
9.2057297594185
8.23695004806146
8.54383512236266
1.09861228866811
1.6094379124341
8.23695004806146
1.6094379124341
8.54383512236266
8.54383512236266
6.92755790627832
1.6094379124341
6.92755790627832
6.92755790627832
6.92755790627832
1.6094379124341
9.2057297594185
1.38629436111989
9.2057297594185
9.2057297594185
8.23695004806146
8.23695004806146
8.23695004806146
6.92755790627832
6.92755790627832
1.6094379124341
8.23695004806146
6.47543271670409
8.63604232525462
8.54383512236266
1.6094379124341
1.38629436111989
9.2057297594185
1.6094379124341
1.09861228866811
6.92755790627832
8.3059782109673
6.47543271670409
1.09861228866811
8.54383512236266
6.92755790627832
8.54383512236266
8.23695004806146
9.2057297594185
8.54383512236266
8.54383512236266
1.6094379124341
9.2057297594185
1.6094379124341
8.23695004806146
6.92755790627832
6.92755790627832
8.23695004806146
8.54383512236266
6.92755790627832
6.92755790627832
6.47543271670409
6.92755790627832
8.54383512236266
8.23695004806146
8.23695004806146
1.38629436111989
1.6094379124341
6.92755790627832
9.2057297594185
6.47543271670409
9.2057297594185
9.2057297594185
6.92755790627832
8.23695004806146
1.6094379124341
1.38629436111989
6.92755790627832
6.92755790627832
1.09861228866811
9.2057297594185
6.92755790627832
6.92755790627832
6.92755790627832
1.6094379124341
6.92755790627832
8.54383512236266
1.09861228866811
6.92755790627832
9.2057297594185
6.92755790627832
1.38629436111989
8.54383512236266
8.63604232525462
1.6094379124341
6.47543271670409
9.2057297594185
6.92755790627832
6.92755790627832
9.2057297594185
1.6094379124341
6.92755790627832
6.92755790627832
9.2057297594185
8.54383512236266
6.92755790627832
6.92755790627832
1.6094379124341
6.47543271670409
1.38629436111989
8.23695004806146
9.2057297594185
6.47543271670409
6.47543271670409
6.92755790627832
6.92755790627832
6.47543271670409
9.2057297594185
6.92755790627832
6.47543271670409
6.47543271670409
8.54383512236266
6.92755790627832
6.47543271670409
1.6094379124341
6.47543271670409
6.47543271670409
6.92755790627832
6.92755790627832
9.2057297594185
8.23695004806146
8.3059782109673
6.92755790627832
1.6094379124341
8.54383512236266
9.2057297594185
6.47543271670409
1.6094379124341
1.38629436111989
1.38629436111989
8.54383512236266
6.92755790627832
1.6094379124341
6.92755790627832
1.38629436111989
9.2057297594185
1.38629436111989
1.6094379124341
1.38629436111989
6.47543271670409
8.23695004806146
1.6094379124341
8.63604232525462
1.6094379124341
8.54383512236266
1.6094379124341
6.47543271670409
6.92755790627832
8.23695004806146
9.2057297594185
9.2057297594185
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
8.23695004806146
9.2057297594185
8.3059782109673
1.6094379124341
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
1.6094379124341
8.54383512236266
9.2057297594185
9.2057297594185
6.92755790627832
1.6094379124341
6.92755790627832
1.09861228866811
9.2057297594185
6.92755790627832
8.23695004806146
1.6094379124341
8.63604232525462
8.54383512236266
6.92755790627832
6.92755790627832
1.6094379124341
6.92755790627832
9.2057297594185
6.92755790627832
6.47543271670409
6.92755790627832
6.92755790627832
1.38629436111989
1.38629436111989
6.92755790627832
9.2057297594185
1.6094379124341
8.23695004806146
6.92755790627832
1.6094379124341
1.6094379124341
8.54383512236266
6.92755790627832
8.54383512236266
9.2057297594185
6.92755790627832
8.54383512236266
1.38629436111989
6.92755790627832
1.6094379124341
8.54383512236266
1.6094379124341
1.6094379124341
1.6094379124341
9.2057297594185
1.09861228866811
1.6094379124341
1.09861228866811
1.09861228866811
6.92755790627832
1.09861228866811
9.2057297594185
8.23695004806146
8.23695004806146
6.92755790627832
6.92755790627832
9.2057297594185
6.47543271670409
6.92755790627832
6.92755790627832
8.23695004806146
6.92755790627832
1.38629436111989
8.54383512236266
9.2057297594185
6.92755790627832
8.23695004806146
9.2057297594185
1.09861228866811
6.92755790627832
1.6094379124341
8.54383512236266
6.47543271670409
6.92755790627832
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
6.92755790627832
1.6094379124341
6.92755790627832
6.92755790627832
1.6094379124341
8.3059782109673
6.92755790627832
6.92755790627832
6.92755790627832
1.6094379124341
6.92755790627832
6.92755790627832
9.2057297594185
1.38629436111989
6.47543271670409
6.92755790627832
6.92755790627832
6.92755790627832
1.38629436111989
9.2057297594185
9.2057297594185
1.6094379124341
8.54383512236266
6.92755790627832
9.2057297594185
8.54383512236266
8.23695004806146
8.3059782109673
8.23695004806146
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
8.54383512236266
1.6094379124341
6.92755790627832
8.54383512236266
9.2057297594185
8.54383512236266
6.92755790627832
1.38629436111989
6.92755790627832
6.92755790627832
8.54383512236266
9.2057297594185
8.23695004806146
1.6094379124341
8.23695004806146
6.92755790627832
1.6094379124341
1.09861228866811
6.47543271670409
1.6094379124341
8.54383512236266
6.47543271670409
6.92755790627832
6.92755790627832
1.09861228866811
6.92755790627832
6.92755790627832
6.92755790627832
1.38629436111989
8.23695004806146
1.6094379124341
1.38629436111989
1.6094379124341
6.92755790627832
6.92755790627832
8.23695004806146
8.23695004806146
6.92755790627832
6.92755790627832
6.92755790627832
8.3059782109673
6.92755790627832
6.92755790627832
8.3059782109673
6.92755790627832
8.54383512236266
6.92755790627832
9.2057297594185
6.92755790627832
6.92755790627832
1.6094379124341
6.92755790627832
1.6094379124341
6.92755790627832
9.2057297594185
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
1.38629436111989
6.92755790627832
9.2057297594185
1.38629436111989
9.2057297594185
8.23695004806146
9.2057297594185
6.92755790627832
1.6094379124341
9.2057297594185
1.6094379124341
6.47543271670409
6.92755790627832
1.38629436111989
8.63604232525462
1.6094379124341
8.54383512236266
6.47543271670409
6.92755790627832
8.3059782109673
6.92755790627832
6.92755790627832
1.38629436111989
9.2057297594185
8.23695004806146
8.23695004806146
1.6094379124341
9.2057297594185
8.54383512236266
1.09861228866811
8.54383512236266
6.92755790627832
8.23695004806146
6.92755790627832
8.54383512236266
6.92755790627832
6.92755790627832
1.09861228866811
8.63604232525462
1.6094379124341
9.2057297594185
6.92755790627832
9.2057297594185
1.6094379124341
9.2057297594185
6.92755790627832
1.6094379124341
1.38629436111989
1.6094379124341
1.38629436111989
1.38629436111989
6.92755790627832
8.23695004806146
1.6094379124341
6.47543271670409
9.2057297594185
1.6094379124341
1.38629436111989
1.6094379124341
1.6094379124341
9.2057297594185
9.2057297594185
1.38629436111989
1.38629436111989
1.6094379124341
1.09861228866811
1.38629436111989
1.09861228866811
1.09861228866811
1.38629436111989
8.23695004806146
9.2057297594185
6.92755790627832
1.38629436111989
1.38629436111989
6.47543271670409
9.2057297594185
8.23695004806146
1.38629436111989
8.54383512236266
8.23695004806146
9.2057297594185
8.54383512236266
1.6094379124341
1.38629436111989
1.38629436111989
1.38629436111989
1.09861228866811
1.09861228866811
1.09861228866811
1.6094379124341
9.2057297594185
9.2057297594185
1.38629436111989
1.09861228866811
8.3059782109673
9.2057297594185
1.38629436111989
1.38629436111989
1.6094379124341
8.23695004806146
1.6094379124341
1.38629436111989
1.38629436111989
6.92755790627832
1.6094379124341
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
8.54383512236266
6.47543271670409
8.63604232525462
6.92755790627832
9.2057297594185
9.2057297594185
9.2057297594185
8.23695004806146
1.09861228866811
8.54383512236266
8.54383512236266
1.6094379124341
1.6094379124341
8.23695004806146
8.23695004806146
8.23695004806146
8.23695004806146
6.92755790627832
8.23695004806146
8.23695004806146
8.23695004806146
8.23695004806146
8.23695004806146
8.23695004806146
1.09861228866811
1.6094379124341
1.09861228866811
1.6094379124341
6.47543271670409
8.3059782109673
8.54383512236266
1.09861228866811
9.2057297594185
8.3059782109673
9.2057297594185
8.23695004806146
1.6094379124341
6.92755790627832
6.92755790627832
9.2057297594185
9.2057297594185
8.23695004806146
6.92755790627832
6.92755790627832
1.38629436111989
6.92755790627832
6.92755790627832
8.23695004806146
9.2057297594185
6.92755790627832
8.23695004806146
6.47543271670409
1.6094379124341
8.23695004806146
8.23695004806146
8.54383512236266
1.6094379124341
8.23695004806146
1.38629436111989
9.2057297594185
6.92755790627832
1.09861228866811
8.54383512236266
9.2057297594185
8.23695004806146
9.2057297594185
1.6094379124341
8.23695004806146
9.2057297594185
8.54383512236266
8.54383512236266
8.23695004806146
8.54383512236266
8.23695004806146
6.92755790627832
1.38629436111989
1.09861228866811
8.63604232525462
8.54383512236266
1.38629436111989
1.6094379124341
9.2057297594185
6.92755790627832
9.2057297594185
1.38629436111989
1.38629436111989
6.92755790627832
8.23695004806146
8.23695004806146
1.6094379124341
8.54383512236266
6.92755790627832
1.6094379124341
1.38629436111989
8.54383512236266
9.2057297594185
6.92755790627832
9.2057297594185
1.6094379124341
1.38629436111989
8.54383512236266
8.54383512236266
8.54383512236266
1.6094379124341
6.47543271670409
1.09861228866811
1.09861228866811
9.2057297594185
9.2057297594185
6.47543271670409
6.92755790627832
1.6094379124341
9.2057297594185
1.6094379124341
8.54383512236266
9.2057297594185
9.2057297594185
6.92755790627832
1.38629436111989
1.6094379124341
8.54383512236266
9.2057297594185
1.6094379124341
9.2057297594185
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
8.23695004806146
8.54383512236266
1.6094379124341
1.6094379124341
9.2057297594185
6.92755790627832
6.92755790627832
1.6094379124341
8.54383512236266
1.6094379124341
9.2057297594185
6.92755790627832
1.38629436111989
8.23695004806146
6.92755790627832
1.6094379124341
6.92755790627832
8.54383512236266
6.92755790627832
1.6094379124341
1.38629436111989
8.3059782109673
8.23695004806146
6.92755790627832
1.6094379124341
9.2057297594185
1.6094379124341
6.92755790627832
1.6094379124341
8.63604232525462
1.38629436111989
6.92755790627832
9.2057297594185
6.92755790627832
1.6094379124341
8.54383512236266
9.2057297594185
1.6094379124341
6.92755790627832
9.2057297594185
8.23695004806146
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
9.2057297594185
8.54383512236266
6.92755790627832
6.92755790627832
1.6094379124341
9.2057297594185
1.6094379124341
1.6094379124341
8.54383512236266
1.6094379124341
8.23695004806146
8.54383512236266
8.54383512236266
6.47543271670409
9.2057297594185
1.6094379124341
6.92755790627832
6.92755790627832
1.6094379124341
8.54383512236266
9.2057297594185
6.92755790627832
1.6094379124341
6.92755790627832
1.6094379124341
8.54383512236266
1.6094379124341
9.2057297594185
6.47543271670409
1.38629436111989
1.38629436111989
1.6094379124341
6.92755790627832
9.2057297594185
8.63604232525462
1.38629436111989
8.54383512236266
6.47543271670409
6.92755790627832
8.23695004806146
6.92755790627832
1.09861228866811
8.23695004806146
1.6094379124341
8.54383512236266
8.3059782109673
8.23695004806146
6.92755790627832
1.6094379124341
6.47543271670409
9.2057297594185
1.38629436111989
8.3059782109673
1.6094379124341
8.54383512236266
6.92755790627832
6.92755790627832
9.2057297594185
1.38629436111989
6.92755790627832
6.92755790627832
9.2057297594185
6.92755790627832
1.38629436111989
6.92755790627832
9.2057297594185
9.2057297594185
9.2057297594185
8.23695004806146
8.23695004806146
8.23695004806146
9.2057297594185
6.92755790627832
6.92755790627832
6.47543271670409
1.6094379124341
6.92755790627832
8.63604232525462
8.54383512236266
8.54383512236266
6.47543271670409
6.92755790627832
1.38629436111989
6.47543271670409
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
8.54383512236266
1.38629436111989
1.38629436111989
1.6094379124341
6.92755790627832
6.47543271670409
8.23695004806146
6.92755790627832
1.6094379124341
1.6094379124341
1.38629436111989
8.23695004806146
1.38629436111989
6.92755790627832
9.2057297594185
6.92755790627832
1.38629436111989
8.23695004806146
6.92755790627832
9.2057297594185
9.2057297594185
1.6094379124341
1.09861228866811
9.2057297594185
9.2057297594185
1.6094379124341
6.92755790627832
6.92755790627832
8.54383512236266
9.2057297594185
8.54383512236266
8.54383512236266
1.09861228866811
8.54383512236266
9.2057297594185
9.2057297594185
9.2057297594185
8.54383512236266
1.09861228866811
6.92755790627832
1.6094379124341
6.92755790627832
6.92755790627832
9.2057297594185
9.2057297594185
6.47543271670409
8.54383512236266
1.38629436111989
1.6094379124341
6.92755790627832
6.92755790627832
6.92755790627832
9.2057297594185
6.92755790627832
1.09861228866811
1.6094379124341
9.2057297594185
1.6094379124341
8.23695004806146
6.92755790627832
6.47543271670409
8.54383512236266
6.92755790627832
1.38629436111989
1.38629436111989
6.92755790627832
6.92755790627832
9.2057297594185
8.54383512236266
9.2057297594185
1.6094379124341
8.54383512236266
9.2057297594185
1.6094379124341
6.47543271670409
8.54383512236266
8.23695004806146
1.09861228866811
1.09861228866811
8.54383512236266
9.2057297594185
1.6094379124341
8.54383512236266
6.92755790627832
9.2057297594185
1.6094379124341
9.2057297594185
6.92755790627832
9.2057297594185
1.6094379124341
1.38629436111989
1.38629436111989
8.54383512236266
1.38629436111989
1.38629436111989
8.54383512236266
1.6094379124341
6.92755790627832
8.23695004806146
8.23695004806146
8.54383512236266
9.2057297594185
1.6094379124341
9.2057297594185
6.92755790627832
1.6094379124341
9.2057297594185
1.6094379124341
6.92755790627832
9.2057297594185
6.47543271670409
6.47543271670409
1.09861228866811
6.92755790627832
6.92755790627832
1.6094379124341
8.54383512236266
9.2057297594185
1.09861228866811
6.92755790627832
6.92755790627832
6.92755790627832
6.92755790627832
1.38629436111989
1.09861228866811
1.6094379124341
1.6094379124341
6.92755790627832
6.92755790627832
6.92755790627832
9.2057297594185
1.6094379124341
6.47543271670409
1.09861228866811
9.2057297594185
6.47543271670409
6.92755790627832
1.38629436111989
1.6094379124341
1.6094379124341
9.2057297594185
8.54383512236266
6.92755790627832
1.6094379124341
1.6094379124341
6.92755790627832
1.6094379124341
9.2057297594185
1.6094379124341
9.2057297594185
9.2057297594185
1.6094379124341
8.54383512236266
1.6094379124341
8.23695004806146
8.54383512236266
9.2057297594185
9.2057297594185
1.38629436111989
1.6094379124341
8.63604232525462
1.6094379124341
9.2057297594185
1.6094379124341
9.2057297594185
8.23695004806146
9.2057297594185
8.23695004806146
6.92755790627832
8.54383512236266
6.92755790627832
9.2057297594185
6.92755790627832
1.38629436111989
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.38629436111989
1.6094379124341
9.2057297594185
9.2057297594185
8.54383512236266
9.2057297594185
8.54383512236266
8.3059782109673
6.92755790627832
9.2057297594185
8.23695004806146
6.92755790627832
1.09861228866811
8.54383512236266
8.23695004806146
6.47543271670409
8.54383512236266
1.6094379124341
1.6094379124341
8.23695004806146
8.3059782109673
6.92755790627832
1.6094379124341
9.2057297594185
8.54383512236266
9.2057297594185
1.6094379124341
8.23695004806146
9.2057297594185
1.6094379124341
9.2057297594185
1.6094379124341
8.3059782109673
1.38629436111989
1.6094379124341
1.6094379124341
6.92755790627832
6.92755790627832
1.38629436111989
8.63604232525462
8.54383512236266
6.92755790627832
1.6094379124341
9.2057297594185
6.92755790627832
6.92755790627832
8.23695004806146
1.6094379124341
1.6094379124341
1.6094379124341
9.3615151997733
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
9.3615151997733
2.89037175789616
1.6094379124341
2.63905732961526
2.89037175789616
8.78844095740459
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
1.6094379124341
2.89037175789616
2.63905732961526
1.94591014905531
8.78844095740459
2.63905732961526
2.89037175789616
2.89037175789616
0
9.3615151997733
2.89037175789616
9.3615151997733
2.63905732961526
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
8.78844095740459
1.6094379124341
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
8.78844095740459
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
8.78844095740459
2.89037175789616
1.94591014905531
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
9.3615151997733
1.94591014905531
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
8.78844095740459
2.63905732961526
2.63905732961526
2.63905732961526
9.3615151997733
8.78844095740459
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
1.94591014905531
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
2.63905732961526
1.6094379124341
2.89037175789616
1.94591014905531
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.63905732961526
2.63905732961526
2.63905732961526
1.6094379124341
2.89037175789616
1.6094379124341
2.63905732961526
2.63905732961526
1.6094379124341
8.78844095740459
1.6094379124341
8.78844095740459
2.89037175789616
8.78844095740459
8.78844095740459
2.89037175789616
8.78844095740459
8.78844095740459
2.89037175789616
8.78844095740459
2.63905732961526
2.89037175789616
8.78844095740459
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
9.3615151997733
9.3615151997733
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
2.63905732961526
2.89037175789616
9.3615151997733
1.6094379124341
9.3615151997733
9.3615151997733
9.3615151997733
2.63905732961526
2.63905732961526
9.3615151997733
8.78844095740459
9.3615151997733
2.89037175789616
9.3615151997733
9.3615151997733
2.89037175789616
9.3615151997733
9.3615151997733
9.3615151997733
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.63905732961526
2.63905732961526
2.63905732961526
2.89037175789616
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
2.63905732961526
2.89037175789616
2.63905732961526
2.63905732961526
8.78844095740459
2.63905732961526
2.63905732961526
2.89037175789616
2.63905732961526
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
1.6094379124341
9.3615151997733
9.3615151997733
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
8.78844095740459
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
8.78844095740459
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
8.78844095740459
8.78844095740459
8.78844095740459
2.89037175789616
2.89037175789616
2.89037175789616
8.78844095740459
2.89037175789616
2.89037175789616
8.78844095740459
8.78844095740459
2.63905732961526
0
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
2.63905732961526
2.89037175789616
9.3615151997733
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
8.78844095740459
2.89037175789616
9.3615151997733
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
2.89037175789616
9.3615151997733
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
1.6094379124341
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
1.94591014905531
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
1.94591014905531
2.89037175789616
1.94591014905531
2.89037175789616
9.3615151997733
9.3615151997733
8.78844095740459
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
8.78844095740459
8.78844095740459
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
1.6094379124341
2.63905732961526
2.89037175789616
2.63905732961526
1.6094379124341
2.89037175789616
1.6094379124341
8.78844095740459
2.89037175789616
1.6094379124341
2.63905732961526
2.89037175789616
2.63905732961526
2.63905732961526
2.63905732961526
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
2.63905732961526
2.63905732961526
8.78844095740459
2.89037175789616
1.6094379124341
2.89037175789616
2.89037175789616
9.3615151997733
1.94591014905531
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
8.78844095740459
2.63905732961526
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
1.6094379124341
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
1.6094379124341
2.63905732961526
8.78844095740459
8.78844095740459
2.89037175789616
2.63905732961526
1.6094379124341
1.6094379124341
2.63905732961526
2.63905732961526
8.78844095740459
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
0
2.89037175789616
2.89037175789616
8.78844095740459
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
8.78844095740459
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
8.78844095740459
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
2.89037175789616
9.3615151997733
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
8.78844095740459
8.78844095740459
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
1.94591014905531
9.3615151997733
8.78844095740459
2.63905732961526
1.94591014905531
1.94591014905531
9.3615151997733
2.89037175789616
8.78844095740459
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
8.78844095740459
1.6094379124341
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
2.63905732961526
2.89037175789616
2.63905732961526
8.78844095740459
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
9.3615151997733
2.89037175789616
8.78844095740459
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
8.78844095740459
8.78844095740459
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
1.6094379124341
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
0
2.89037175789616
8.78844095740459
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
8.78844095740459
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
8.78844095740459
8.78844095740459
9.3615151997733
9.3615151997733
2.89037175789616
9.3615151997733
2.63905732961526
2.63905732961526
2.89037175789616
1.94591014905531
2.63905732961526
2.89037175789616
2.63905732961526
1.6094379124341
9.3615151997733
8.78844095740459
2.89037175789616
2.89037175789616
1.94591014905531
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
8.78844095740459
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
1.6094379124341
8.78844095740459
2.63905732961526
2.89037175789616
1.6094379124341
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
1.6094379124341
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
8.78844095740459
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
1.6094379124341
8.78844095740459
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
9.3615151997733
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.63905732961526
2.63905732961526
0
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
9.3615151997733
2.89037175789616
1.6094379124341
2.89037175789616
2.63905732961526
2.63905732961526
2.89037175789616
2.89037175789616
1.94591014905531
9.3615151997733
9.3615151997733
2.89037175789616
2.63905732961526
2.63905732961526
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
1.6094379124341
9.3615151997733
9.3615151997733
2.63905732961526
2.63905732961526
9.3615151997733
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
9.3615151997733
2.63905732961526
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
8.78844095740459
2.89037175789616
2.89037175789616
8.78844095740459
2.89037175789616
2.89037175789616
2.63905732961526
9.3615151997733
9.3615151997733
8.78844095740459
2.89037175789616
8.78844095740459
2.63905732961526
2.89037175789616
2.63905732961526
2.63905732961526
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
2.89037175789616
9.3615151997733
2.89037175789616
2.63905732961526
2.89037175789616
1.94591014905531
2.89037175789616
2.89037175789616
2.63905732961526
2.89037175789616
2.89037175789616
2.89037175789616
8.61577075477723
9.58149004966923
1.09861228866811
8.23695004806146
7.33498187887181
8.23695004806146
7.33498187887181
8.23695004806146
8.63604232525462
2.94443897916644
8.23695004806146
8.63604232525462
7.33498187887181
8.61577075477723
8.61577075477723
9.58149004966923
1.09861228866811
8.23695004806146
8.61577075477723
2.94443897916644
8.61577075477723
9.58149004966923
8.15536212032814
8.63604232525462
8.61577075477723
1.79175946922805
8.61577075477723
7.33498187887181
7.33498187887181
1.09861228866811
9.58149004966923
1.09861228866811
8.23695004806146
1.09861228866811
8.61577075477723
7.33498187887181
8.63604232525462
1.79175946922805
8.61577075477723
7.33498187887181
8.23695004806146
1.09861228866811
1.79175946922805
8.61577075477723
7.33498187887181
8.61577075477723
8.63604232525462
8.63604232525462
1.09861228866811
8.61577075477723
9.58149004966923
8.63604232525462
8.23695004806146
8.63604232525462
8.61577075477723
8.23695004806146
1.09861228866811
8.23695004806146
8.15536212032814
8.23695004806146
8.61577075477723
8.23695004806146
2.94443897916644
8.15536212032814
1.09861228866811
8.61577075477723
1.09861228866811
8.23695004806146
8.63604232525462
8.23695004806146
7.33498187887181
7.33498187887181
9.58149004966923
8.61577075477723
1.09861228866811
1.09861228866811
7.33498187887181
8.15536212032814
8.23695004806146
7.33498187887181
1.09861228866811
8.23695004806146
8.61577075477723
2.94443897916644
8.63604232525462
2.94443897916644
7.33498187887181
8.23695004806146
7.33498187887181
8.15536212032814
9.58149004966923
8.61577075477723
8.15536212032814
2.94443897916644
7.33498187887181
8.23695004806146
2.94443897916644
7.33498187887181
1.09861228866811
1.09861228866811
8.23695004806146
8.23695004806146
8.23695004806146
1.79175946922805
8.61577075477723
8.63604232525462
1.09861228866811
7.33498187887181
1.09861228866811
1.09861228866811
9.58149004966923
1.09861228866811
9.58149004966923
7.33498187887181
1.79175946922805
1.79175946922805
7.33498187887181
8.23695004806146
7.33498187887181
2.94443897916644
1.79175946922805
8.61577075477723
7.33498187887181
8.61577075477723
8.61577075477723
1.09861228866811
1.79175946922805
1.09861228866811
8.61577075477723
9.58149004966923
7.33498187887181
1.09861228866811
1.79175946922805
7.33498187887181
8.23695004806146
8.23695004806146
8.61577075477723
1.09861228866811
1.09861228866811
9.58149004966923
1.09861228866811
8.15536212032814
8.23695004806146
1.09861228866811
8.61577075477723
1.09861228866811
7.33498187887181
7.33498187887181
8.61577075477723
9.58149004966923
1.79175946922805
1.09861228866811
1.09861228866811
8.61577075477723
8.15536212032814
1.09861228866811
8.15536212032814
1.79175946922805
7.33498187887181
1.79175946922805
1.09861228866811
2.94443897916644
8.15536212032814
1.09861228866811
8.63604232525462
1.09861228866811
7.33498187887181
8.61577075477723
7.33498187887181
1.09861228866811
1.79175946922805
8.23695004806146
8.15536212032814
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
8.23695004806146
1.09861228866811
8.61577075477723
1.79175946922805
8.15536212032814
1.09861228866811
8.61577075477723
8.61577075477723
8.15536212032814
1.09861228866811
9.58149004966923
9.58149004966923
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
1.79175946922805
1.09861228866811
1.09861228866811
7.33498187887181
8.61577075477723
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
8.15536212032814
2.94443897916644
9.58149004966923
1.09861228866811
1.09861228866811
1.09861228866811
8.15536212032814
2.94443897916644
8.61577075477723
8.63604232525462
8.15536212032814
7.33498187887181
1.09861228866811
2.94443897916644
8.15536212032814
8.63604232525462
1.09861228866811
1.09861228866811
8.15536212032814
8.15536212032814
2.94443897916644
1.09861228866811
8.61577075477723
1.79175946922805
2.94443897916644
1.09861228866811
2.94443897916644
8.63604232525462
1.09861228866811
7.33498187887181
7.33498187887181
8.63604232525462
7.33498187887181
8.61577075477723
7.33498187887181
1.09861228866811
8.63604232525462
8.61577075477723
8.61577075477723
1.79175946922805
8.63604232525462
2.94443897916644
2.94443897916644
1.79175946922805
7.33498187887181
1.09861228866811
7.33498187887181
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
2.94443897916644
8.15536212032814
1.79175946922805
1.79175946922805
1.09861228866811
1.79175946922805
7.33498187887181
1.79175946922805
8.63604232525462
8.15536212032814
9.58149004966923
8.23695004806146
1.09861228866811
8.23695004806146
7.33498187887181
8.61577075477723
9.58149004966923
8.61577075477723
9.58149004966923
9.58149004966923
8.15536212032814
2.94443897916644
7.33498187887181
1.09861228866811
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
8.23695004806146
1.09861228866811
8.23695004806146
7.33498187887181
1.09861228866811
1.09861228866811
9.58149004966923
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
2.94443897916644
2.94443897916644
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
1.09861228866811
7.33498187887181
1.09861228866811
2.94443897916644
1.09861228866811
1.09861228866811
1.09861228866811
8.63604232525462
1.09861228866811
7.33498187887181
1.09861228866811
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
7.33498187887181
1.09861228866811
1.09861228866811
8.63604232525462
1.09861228866811
1.09861228866811
8.61577075477723
8.63604232525462
1.09861228866811
8.63604232525462
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
8.15536212032814
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
8.15536212032814
1.09861228866811
1.09861228866811
8.15536212032814
8.15536212032814
2.94443897916644
1.09861228866811
2.94443897916644
1.79175946922805
7.33498187887181
7.33498187887181
1.09861228866811
7.33498187887181
8.15536212032814
9.58149004966923
1.09861228866811
1.09861228866811
7.33498187887181
8.63604232525462
7.33498187887181
8.15536212032814
1.09861228866811
8.23695004806146
1.09861228866811
1.09861228866811
7.33498187887181
7.33498187887181
1.09861228866811
1.09861228866811
8.15536212032814
8.61577075477723
1.79175946922805
8.63604232525462
1.79175946922805
8.63604232525462
8.63604232525462
1.79175946922805
1.09861228866811
2.94443897916644
8.61577075477723
8.61577075477723
8.63604232525462
7.33498187887181
7.33498187887181
1.09861228866811
8.23695004806146
8.63604232525462
9.58149004966923
8.61577075477723
8.15536212032814
1.09861228866811
8.61577075477723
7.33498187887181
8.63604232525462
1.09861228866811
7.33498187887181
8.63604232525462
7.33498187887181
8.63604232525462
1.79175946922805
8.23695004806146
1.09861228866811
8.61577075477723
1.09861228866811
7.33498187887181
7.33498187887181
7.33498187887181
1.09861228866811
8.61577075477723
1.09861228866811
7.33498187887181
9.58149004966923
7.33498187887181
7.33498187887181
8.15536212032814
9.58149004966923
8.61577075477723
1.09861228866811
1.09861228866811
7.33498187887181
2.94443897916644
7.33498187887181
8.61577075477723
8.61577075477723
8.61577075477723
9.58149004966923
7.33498187887181
9.58149004966923
1.79175946922805
8.61577075477723
8.23695004806146
8.63604232525462
7.33498187887181
1.09861228866811
1.09861228866811
8.15536212032814
1.09861228866811
1.09861228866811
2.94443897916644
7.33498187887181
7.33498187887181
7.33498187887181
8.61577075477723
1.09861228866811
9.58149004966923
9.58149004966923
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
1.09861228866811
7.33498187887181
7.33498187887181
7.33498187887181
8.61577075477723
7.33498187887181
1.09861228866811
7.33498187887181
7.33498187887181
7.33498187887181
7.33498187887181
8.61577075477723
8.61577075477723
7.33498187887181
8.61577075477723
1.79175946922805
1.09861228866811
8.61577075477723
7.33498187887181
1.09861228866811
8.23695004806146
8.63604232525462
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
7.33498187887181
8.61577075477723
1.09861228866811
8.63604232525462
2.94443897916644
1.09861228866811
1.09861228866811
9.58149004966923
1.09861228866811
8.61577075477723
9.58149004966923
7.33498187887181
1.09861228866811
1.09861228866811
7.33498187887181
8.23695004806146
8.63604232525462
7.33498187887181
8.61577075477723
8.61577075477723
8.61577075477723
8.23695004806146
8.61577075477723
8.61577075477723
8.61577075477723
8.23695004806146
1.09861228866811
1.09861228866811
8.61577075477723
8.61577075477723
8.61577075477723
8.61577075477723
8.61577075477723
9.58149004966923
8.63604232525462
1.09861228866811
8.61577075477723
1.09861228866811
1.09861228866811
8.61577075477723
8.61577075477723
8.61577075477723
1.09861228866811
8.61577075477723
8.15536212032814
2.94443897916644
7.33498187887181
7.33498187887181
1.09861228866811
1.09861228866811
7.33498187887181
8.61577075477723
8.61577075477723
8.61577075477723
1.09861228866811
8.63604232525462
1.09861228866811
7.33498187887181
1.09861228866811
2.94443897916644
8.61577075477723
8.63604232525462
1.09861228866811
1.09861228866811
7.33498187887181
1.09861228866811
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
1.79175946922805
8.23695004806146
8.23695004806146
2.94443897916644
7.33498187887181
8.23695004806146
8.63604232525462
7.33498187887181
8.63604232525462
8.23695004806146
1.09861228866811
8.23695004806146
9.58149004966923
8.15536212032814
1.09861228866811
7.33498187887181
1.09861228866811
8.61577075477723
8.15536212032814
8.61577075477723
8.61577075477723
8.23695004806146
2.94443897916644
1.09861228866811
1.09861228866811
7.33498187887181
7.33498187887181
1.79175946922805
8.61577075477723
8.61577075477723
7.33498187887181
1.09861228866811
1.09861228866811
7.33498187887181
1.09861228866811
8.15536212032814
8.63604232525462
8.61577075477723
1.09861228866811
7.33498187887181
8.23695004806146
8.61577075477723
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
7.33498187887181
7.33498187887181
2.94443897916644
7.33498187887181
1.09861228866811
7.33498187887181
1.79175946922805
7.33498187887181
8.23695004806146
1.09861228866811
1.09861228866811
8.23695004806146
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
8.61577075477723
1.09861228866811
7.33498187887181
8.63604232525462
7.33498187887181
1.09861228866811
1.09861228866811
7.33498187887181
1.79175946922805
2.94443897916644
7.33498187887181
8.63604232525462
1.09861228866811
9.58149004966923
2.94443897916644
1.09861228866811
1.09861228866811
7.33498187887181
1.09861228866811
1.09861228866811
1.09861228866811
8.23695004806146
2.94443897916644
7.33498187887181
2.94443897916644
8.63604232525462
1.09861228866811
7.33498187887181
8.23695004806146
8.23695004806146
7.33498187887181
9.58149004966923
8.63604232525462
9.58149004966923
8.61577075477723
8.61577075477723
9.58149004966923
7.33498187887181
9.58149004966923
1.09861228866811
8.61577075477723
9.58149004966923
9.58149004966923
1.09861228866811
8.15536212032814
9.58149004966923
9.58149004966923
1.79175946922805
1.09861228866811
1.09861228866811
8.61577075477723
8.61577075477723
1.09861228866811
8.15536212032814
1.09861228866811
8.61577075477723
8.61577075477723
1.09861228866811
1.09861228866811
1.09861228866811
7.33498187887181
9.58149004966923
1.09861228866811
8.23695004806146
8.63604232525462
1.09861228866811
8.61577075477723
8.61577075477723
8.63604232525462
1.09861228866811
1.09861228866811
8.63604232525462
7.33498187887181
8.63604232525462
8.61577075477723
8.61577075477723
8.23695004806146
7.33498187887181
8.15536212032814
7.33498187887181
9.58149004966923
7.33498187887181
8.61577075477723
8.23695004806146
1.09861228866811
9.58149004966923
7.33498187887181
1.09861228866811
1.79175946922805
7.33498187887181
1.09861228866811
8.61577075477723
8.63604232525462
2.94443897916644
8.63604232525462
1.79175946922805
8.61577075477723
8.61577075477723
8.61577075477723
8.15536212032814
8.61577075477723
1.09861228866811
8.61577075477723
8.61577075477723
2.94443897916644
8.63604232525462
8.61577075477723
1.09861228866811
7.33498187887181
1.79175946922805
8.61577075477723
8.61577075477723
1.09861228866811
1.09861228866811
2.94443897916644
1.09861228866811
2.94443897916644
8.23695004806146
8.61577075477723
8.61577075477723
1.79175946922805
8.61577075477723
8.61577075477723
8.61577075477723
8.61577075477723
9.58149004966923
2.94443897916644
8.63604232525462
8.63604232525462
8.61577075477723
1.09861228866811
2.94443897916644
8.15536212032814
8.61577075477723
1.09861228866811
9.58149004966923
8.63604232525462
1.09861228866811
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
0
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
0
7.5137092478397
7.5137092478397
0
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
0
7.5137092478397
7.5137092478397
7.5137092478397
0
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
0
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
0
7.5137092478397
7.5137092478397
0
0
0
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
0
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
0
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
0
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
0
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
0
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
0
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
0
7.70481192293259
0
7.5137092478397
7.5137092478397
7.5137092478397
0
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
0
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
0
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
0
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
0
7.5137092478397
0
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
0
7.5137092478397
0
7.70481192293259
7.5137092478397
0
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
0
7.5137092478397
0
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
0
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
0
7.5137092478397
0
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
0
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
0
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
0
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
0
7.5137092478397
7.5137092478397
0
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
0
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
0
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
0
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.5137092478397
7.70481192293259
7.70481192293259
7.70481192293259
7.5137092478397
7.70481192293259
7.70481192293259
7.5137092478397
7.5137092478397
7.5137092478397
9.50844296175585
9.50844296175585
0
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
0
0
0
0
9.50844296175585
0
0
0
0
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
0
0
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
0
0
0
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
9.50844296175585
0
0
0
0
9.50844296175585
0
0
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
9.50844296175585
0
9.50844296175585
0
0
0
9.50844296175585
0
9.50844296175585
0
9.50844296175585
0
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
9.48250263276993
0
0
9.50844296175585
0
9.50844296175585
0
0
0
0
9.50844296175585
0
0
0
0
9.50844296175585
0
0
0
0
0
0
0
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
0
0
0
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
0
9.48250263276993
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.48250263276993
9.50844296175585
0
9.50844296175585
9.50844296175585
0
9.48250263276993
0
0
0
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
0
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
0
0
0
0
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
9.50844296175585
0
0
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
0
0
0
0
9.50844296175585
9.48250263276993
9.50844296175585
9.50844296175585
0
0
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
0
0
0
0
0
9.50844296175585
9.50844296175585
9.48250263276993
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
0
9.50844296175585
9.50844296175585
0
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
0
0
0
9.50844296175585
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
0
0
0
0
0
9.50844296175585
0
9.50844296175585
0
0
0
0
0
9.50844296175585
0
0
0
0
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
0
0
0
0
0
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.50844296175585
0
0
0
0
0
0
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
9.50844296175585
0
0
0
9.50844296175585
0
0
0
9.50844296175585
0
9.48250263276993
0
9.50844296175585
0
0
9.50844296175585
9.50844296175585
9.50844296175585
0
9.50844296175585
0
9.50844296175585
9.50844296175585
0
0
0
0
0
9.50844296175585
0
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
9.50844296175585
0
0
9.50844296175585
9.50844296175585
0
0
0
0
9.50844296175585
9.50844296175585
0
9.50844296175585
0
9.48250263276993
0
0
0
0
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
0
0
0
9.48250263276993
9.50844296175585
9.50844296175585
9.50844296175585
0
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
0
8.67999208172133
0
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
0
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
0
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
0
0
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
0
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
0
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
0
8.67999208172133
0
0
8.67999208172133
8.67999208172133
0
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
0
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
0
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
0
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.67999208172133
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.54539184577492
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
7.62705741701893
8.7558950816463
5.00394630594546
8.54539184577492
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
7.62705741701893
8.54539184577492
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.7558950816463
7.62705741701893
9.03193115200214
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.54539184577492
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.46589989702869
0
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
9.58527754171539
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
0
0
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
0
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
0
7.62705741701893
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
9.03193115200214
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
9.03193115200214
8.7558950816463
8.54539184577492
8.7558950816463
9.58527754171539
7.62705741701893
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
0
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
9.03193115200214
5.00394630594546
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.46589989702869
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
0
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
0
7.62705741701893
8.7558950816463
7.62705741701893
7.62705741701893
0
7.62705741701893
9.03193115200214
9.03193115200214
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
9.03193115200214
9.03193115200214
8.54539184577492
8.7558950816463
0
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
0
8.7558950816463
8.54539184577492
0
8.7558950816463
7.62705741701893
9.58527754171539
7.62705741701893
8.7558950816463
9.58527754171539
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
9.03193115200214
7.62705741701893
8.54539184577492
9.03193115200214
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
9.03193115200214
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.54539184577492
7.62705741701893
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
0
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
8.54539184577492
5.00394630594546
9.03193115200214
0
7.62705741701893
8.7558950816463
0
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.54539184577492
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.54539184577492
8.54539184577492
9.03193115200214
8.7558950816463
8.54539184577492
8.7558950816463
7.62705741701893
7.62705741701893
7.62705741701893
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
7.62705741701893
9.03193115200214
5.00394630594546
8.7558950816463
9.58527754171539
8.7558950816463
8.54539184577492
8.7558950816463
8.54539184577492
8.7558950816463
9.58527754171539
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
0
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
7.62705741701893
8.7558950816463
9.03193115200214
5.00394630594546
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.54539184577492
8.54539184577492
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
5.00394630594546
8.7558950816463
7.62705741701893
7.62705741701893
0
9.58527754171539
8.54539184577492
8.54539184577492
9.03193115200214
9.03193115200214
8.7558950816463
9.03193115200214
9.03193115200214
9.03193115200214
0
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
5.00394630594546
8.7558950816463
8.54539184577492
0
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
9.03193115200214
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
0
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.54539184577492
9.03193115200214
8.7558950816463
5.00394630594546
8.54539184577492
8.7558950816463
0
8.7558950816463
8.7558950816463
9.58527754171539
8.54539184577492
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
9.03193115200214
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
9.03193115200214
0
8.7558950816463
8.7558950816463
7.62705741701893
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.46589989702869
7.62705741701893
8.54539184577492
8.7558950816463
8.54539184577492
8.7558950816463
9.58527754171539
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.46589989702869
8.7558950816463
7.62705741701893
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.54539184577492
8.7558950816463
5.00394630594546
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
5.00394630594546
7.62705741701893
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
5.00394630594546
7.62705741701893
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
9.03193115200214
8.54539184577492
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.54539184577492
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
9.58527754171539
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.54539184577492
7.62705741701893
7.62705741701893
9.03193115200214
8.7558950816463
8.7558950816463
8.54539184577492
5.00394630594546
9.58527754171539
9.03193115200214
8.54539184577492
8.7558950816463
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
0
7.62705741701893
8.54539184577492
7.62705741701893
0
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
0
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
0
8.7558950816463
8.7558950816463
5.00394630594546
8.7558950816463
0
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
0
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.54539184577492
8.54539184577492
8.7558950816463
8.7558950816463
8.54539184577492
7.62705741701893
5.00394630594546
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
7.62705741701893
8.54539184577492
8.7558950816463
8.7558950816463
5.00394630594546
0
7.62705741701893
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
0
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
0
8.7558950816463
8.7558950816463
9.03193115200214
8.7558950816463
8.54539184577492
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
9.58527754171539
0
7.62705741701893
8.54539184577492
8.54539184577492
8.54539184577492
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
0
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
5.00394630594546
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
7.62705741701893
8.7558950816463
9.03193115200214
8.7558950816463
8.7558950816463
8.54539184577492
9.03193115200214
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.7558950816463
9.03193115200214
0
8.7558950816463
8.7558950816463
8.7558950816463
9.58527754171539
8.7558950816463
0
9.03193115200214
8.54539184577492
8.54539184577492
8.7558950816463
8.54539184577492
7.62705741701893
9.03193115200214
9.58527754171539
8.7558950816463
8.54539184577492
8.7558950816463
9.03193115200214
8.7558950816463
0
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
0
8.7558950816463
8.7558950816463
7.62705741701893
8.7558950816463
8.54539184577492
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
8.54539184577492
8.7558950816463
8.54539184577492
8.7558950816463
5.00394630594546
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
7.62705741701893
8.46589989702869
8.7558950816463
8.7558950816463
8.7558950816463
8.7558950816463
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.39789527279837
1.38629436111989
0
1.38629436111989
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
1.6094379124341
2.39789527279837
1.79175946922805
1.79175946922805
1.6094379124341
1.6094379124341
2.39789527279837
1.6094379124341
1.6094379124341
1.79175946922805
1.38629436111989
2.39789527279837
1.38629436111989
1.79175946922805
1.6094379124341
1.38629436111989
2.39789527279837
2.39789527279837
1.6094379124341
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.6094379124341
1.38629436111989
1.6094379124341
1.38629436111989
1.79175946922805
1.38629436111989
1.6094379124341
1.38629436111989
1.38629436111989
1.6094379124341
1.79175946922805
2.39789527279837
1.6094379124341
1.79175946922805
0
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
0
1.38629436111989
1.38629436111989
1.6094379124341
1.38629436111989
1.38629436111989
2.39789527279837
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.6094379124341
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
2.39789527279837
1.79175946922805
1.6094379124341
1.38629436111989
1.79175946922805
1.38629436111989
1.6094379124341
0
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
2.39789527279837
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.6094379124341
1.38629436111989
1.79175946922805
1.6094379124341
1.6094379124341
2.39789527279837
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.6094379124341
1.38629436111989
1.79175946922805
1.79175946922805
1.6094379124341
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
0
1.6094379124341
8.24931374626064
1.38629436111989
1.6094379124341
2.39789527279837
8.24931374626064
1.79175946922805
1.6094379124341
1.6094379124341
2.39789527279837
1.6094379124341
1.6094379124341
1.6094379124341
1.38629436111989
1.38629436111989
1.6094379124341
2.39789527279837
1.79175946922805
8.24931374626064
0
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.38629436111989
1.79175946922805
1.6094379124341
1.6094379124341
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.6094379124341
1.79175946922805
8.24931374626064
1.38629436111989
1.6094379124341
1.79175946922805
1.38629436111989
8.24931374626064
1.6094379124341
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
2.39789527279837
1.79175946922805
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
2.39789527279837
1.38629436111989
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
2.39789527279837
1.6094379124341
2.39789527279837
1.38629436111989
1.38629436111989
1.38629436111989
2.39789527279837
1.38629436111989
1.6094379124341
1.38629436111989
1.6094379124341
1.38629436111989
1.6094379124341
1.38629436111989
2.39789527279837
2.39789527279837
2.39789527279837
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.6094379124341
8.24931374626064
1.38629436111989
1.38629436111989
1.6094379124341
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
2.39789527279837
1.6094379124341
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
2.39789527279837
1.79175946922805
0
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.39789527279837
1.6094379124341
1.38629436111989
0
1.79175946922805
1.38629436111989
1.38629436111989
1.6094379124341
1.38629436111989
1.79175946922805
2.39789527279837
2.39789527279837
1.79175946922805
1.6094379124341
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.6094379124341
2.39789527279837
1.79175946922805
1.6094379124341
1.38629436111989
1.38629436111989
1.79175946922805
2.39789527279837
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
0
1.38629436111989
2.39789527279837
1.38629436111989
1.79175946922805
2.39789527279837
1.6094379124341
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.6094379124341
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.6094379124341
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.6094379124341
1.38629436111989
1.38629436111989
1.38629436111989
1.6094379124341
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
2.39789527279837
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
0
1.79175946922805
1.38629436111989
1.6094379124341
1.38629436111989
2.39789527279837
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.6094379124341
2.39789527279837
2.39789527279837
0
0
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.6094379124341
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.6094379124341
1.79175946922805
1.38629436111989
1.6094379124341
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
0
1.79175946922805
0
1.38629436111989
0
1.79175946922805
1.6094379124341
1.79175946922805
0
1.38629436111989
1.79175946922805
0
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
1.79175946922805
0
1.38629436111989
1.79175946922805
7.32778053842163
8.3170334764924
8.23642052726539
8.349011198176
7.40367029001237
8.349011198176
7.32778053842163
8.3170334764924
8.349011198176
7.32778053842163
8.23642052726539
7.40367029001237
8.349011198176
8.23642052726539
8.23642052726539
7.32778053842163
7.40367029001237
7.32778053842163
8.23642052726539
7.92732436030979
8.349011198176
7.32778053842163
7.32778053842163
8.3170334764924
8.349011198176
7.92732436030979
7.40367029001237
7.32778053842163
7.32778053842163
8.23642052726539
8.349011198176
8.3170334764924
8.3170334764924
7.32778053842163
8.349011198176
8.23642052726539
7.32778053842163
8.349011198176
8.3170334764924
8.349011198176
8.3170334764924
8.3170334764924
7.32778053842163
0.693147180559945
8.349011198176
8.3170334764924
7.32778053842163
7.32778053842163
8.349011198176
7.32778053842163
8.23642052726539
7.32778053842163
8.3170334764924
7.32778053842163
7.40367029001237
8.3170334764924
7.32778053842163
8.23642052726539
7.32778053842163
8.349011198176
8.3170334764924
7.32778053842163
8.3170334764924
8.3170334764924
8.349011198176
8.3170334764924
7.40367029001237
8.3170334764924
7.32778053842163
7.32778053842163
7.32778053842163
7.92732436030979
8.349011198176
7.32778053842163
8.3170334764924
8.23642052726539
8.349011198176
8.3170334764924
7.32778053842163
8.23642052726539
8.349011198176
7.40367029001237
8.23642052726539
7.32778053842163
8.3170334764924
7.32778053842163
8.3170334764924
8.349011198176
0.693147180559945
8.3170334764924
7.32778053842163
7.32778053842163
7.32778053842163
7.32778053842163
8.3170334764924
8.3170334764924
8.349011198176
8.3170334764924
8.349011198176
8.23642052726539
7.40367029001237
7.32778053842163
8.3170334764924
8.349011198176
8.23642052726539
8.23642052726539
8.3170334764924
8.3170334764924
8.349011198176
8.3170334764924
8.23642052726539
7.32778053842163
7.32778053842163
0
8.3170334764924
0.693147180559945
8.23642052726539
7.40367029001237
8.349011198176
8.3170334764924
5.17614973257383
8.3170334764924
8.23642052726539
8.3170334764924
8.3170334764924
8.3170334764924
8.3170334764924
8.23642052726539
7.32778053842163
8.23642052726539
8.3170334764924
7.40367029001237
7.92732436030979
7.32778053842163
8.23642052726539
7.32778053842163
7.32778053842163
8.3170334764924
7.40367029001237
8.23642052726539
7.32778053842163
8.349011198176
8.23642052726539
8.349011198176
8.3170334764924
8.3170334764924
8.23642052726539
7.40367029001237
7.32778053842163
8.349011198176
7.32778053842163
8.3170334764924
8.23642052726539
8.3170334764924
7.32778053842163
8.3170334764924
8.23642052726539
8.3170334764924
5.17614973257383
8.349011198176
7.32778053842163
8.23642052726539
7.32778053842163
7.32778053842163
8.3170334764924
8.3170334764924
7.32778053842163
8.349011198176
7.32778053842163
8.3170334764924
8.349011198176
8.3170334764924
8.3170334764924
7.40367029001237
8.349011198176
7.32778053842163
8.3170334764924
8.3170334764924
7.32778053842163
7.40367029001237
5.17614973257383
8.3170334764924
7.32778053842163
8.3170334764924
8.3170334764924
7.40367029001237
8.349011198176
7.40367029001237
8.349011198176
8.3170334764924
7.32778053842163
8.349011198176
8.349011198176
8.3170334764924
8.3170334764924
7.32778053842163
7.32778053842163
8.3170334764924
8.23642052726539
7.32778053842163
8.23642052726539
0.693147180559945
8.3170334764924
8.349011198176
8.23642052726539
7.92732436030979
7.92732436030979
7.32778053842163
8.349011198176
8.23642052726539
7.40367029001237
7.40367029001237
8.3170334764924
7.40367029001237
8.349011198176
8.349011198176
8.3170334764924
8.3170334764924
8.349011198176
0.693147180559945
8.349011198176
8.349011198176
8.349011198176
8.349011198176
8.23642052726539
8.23642052726539
8.349011198176
7.40367029001237
8.3170334764924
7.40367029001237
8.349011198176
8.349011198176
8.3170334764924
8.349011198176
7.32778053842163
8.3170334764924
8.349011198176
8.23642052726539
7.40367029001237
8.349011198176
8.349011198176
8.3170334764924
8.349011198176
8.23642052726539
8.23642052726539
8.3170334764924
0
8.349011198176
7.32778053842163
8.3170334764924
8.3170334764924
8.3170334764924
8.23642052726539
7.32778053842163
8.349011198176
7.32778053842163
7.32778053842163
7.32778053842163
7.32778053842163
8.3170334764924
8.3170334764924
7.32778053842163
7.92732436030979
8.23642052726539
8.23642052726539
8.349011198176
7.32778053842163
8.23642052726539
7.32778053842163
8.3170334764924
0.693147180559945
7.40367029001237
8.23642052726539
8.23642052726539
8.349011198176
7.32778053842163
7.32778053842163
8.349011198176
8.3170334764924
8.3170334764924
8.3170334764924
8.349011198176
8.23642052726539
8.3170334764924
0
7.40367029001237
8.349011198176
0
7.32778053842163
8.3170334764924
8.349011198176
8.349011198176
7.32778053842163
7.32778053842163
0
8.23642052726539
8.3170334764924
7.32778053842163
7.32778053842163
0
7.32778053842163
7.32778053842163
8.23642052726539
8.3170334764924
7.32778053842163
0.693147180559945
8.3170334764924
8.3170334764924
8.3170334764924
8.3170334764924
7.40367029001237
0
7.32778053842163
8.349011198176
7.32778053842163
0
8.349011198176
8.3170334764924
8.349011198176
8.3170334764924
7.32778053842163
7.32778053842163
7.40367029001237
8.3170334764924
8.3170334764924
7.32778053842163
7.32778053842163
7.32778053842163
8.23642052726539
7.32778053842163
8.3170334764924
8.23642052726539
7.32778053842163
7.40367029001237
8.349011198176
7.92732436030979
8.3170334764924
8.349011198176
8.3170334764924
7.32778053842163
7.32778053842163
8.3170334764924
8.349011198176
7.32778053842163
8.23642052726539
7.40367029001237
7.32778053842163
7.40367029001237
7.40367029001237
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
3.13549421592915
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
10.0159229818659
1.6094379124341
9.04829192002178
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
10.0159229818659
9.04829192002178
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
9.04829192002178
9.04829192002178
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
7.88870952418201
5.17614973257383
10.0159229818659
0
7.88870952418201
1.6094379124341
7.88870952418201
10.0159229818659
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
7.88870952418201
10.0159229818659
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
10.0159229818659
7.88870952418201
9.04829192002178
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
2.89037175789616
9.04829192002178
10.0159229818659
1.6094379124341
7.88870952418201
1.6094379124341
3.13549421592915
0
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
3.13549421592915
1.6094379124341
10.0159229818659
3.13549421592915
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
9.04829192002178
9.04829192002178
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
2.89037175789616
10.0159229818659
9.04829192002178
3.13549421592915
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
5.17614973257383
10.0159229818659
7.88870952418201
10.0159229818659
1.6094379124341
10.0159229818659
7.88870952418201
7.88870952418201
10.0159229818659
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
0
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
0
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
7.88870952418201
1.6094379124341
10.0159229818659
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
10.0159229818659
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
2.89037175789616
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
9.04829192002178
9.04829192002178
10.0159229818659
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
7.88870952418201
7.88870952418201
9.04829192002178
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
10.0159229818659
1.6094379124341
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
9.04829192002178
1.6094379124341
7.88870952418201
1.6094379124341
9.04829192002178
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
7.88870952418201
3.13549421592915
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
5.17614973257383
1.6094379124341
9.04829192002178
1.6094379124341
9.04829192002178
10.0159229818659
1.6094379124341
7.88870952418201
2.89037175789616
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
9.04829192002178
1.6094379124341
10.0159229818659
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
0
7.88870952418201
9.04829192002178
10.0159229818659
9.04829192002178
9.04829192002178
9.04829192002178
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
0
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
0
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
7.88870952418201
9.04829192002178
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
7.88870952418201
1.6094379124341
1.6094379124341
3.13549421592915
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
0
7.88870952418201
1.6094379124341
9.04829192002178
7.88870952418201
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
10.0159229818659
7.88870952418201
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
9.04829192002178
7.88870952418201
10.0159229818659
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
0
7.88870952418201
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
9.04829192002178
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
0
9.04829192002178
7.88870952418201
1.6094379124341
7.88870952418201
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
10.0159229818659
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
10.0159229818659
1.6094379124341
9.04829192002178
7.88870952418201
2.89037175789616
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
9.04829192002178
1.6094379124341
1.6094379124341
10.0159229818659
7.88870952418201
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
10.0159229818659
1.6094379124341
10.0159229818659
7.88870952418201
7.88870952418201
10.0159229818659
7.88870952418201
7.88870952418201
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
10.0159229818659
1.6094379124341
10.0159229818659
1.6094379124341
7.88870952418201
9.04829192002178
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
10.0159229818659
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
9.04829192002178
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.88870952418201
3.13549421592915
10.0159229818659
7.88870952418201
1.6094379124341
7.88870952418201
10.0159229818659
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
9.04829192002178
7.88870952418201
7.88870952418201
1.6094379124341
9.04829192002178
10.0159229818659
10.0159229818659
7.88870952418201
1.6094379124341
7.88870952418201
7.88870952418201
1.6094379124341
1.6094379124341
7.88870952418201
7.88870952418201
10.0159229818659
9.04829192002178
0
0
0
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
9.78734691740132
0
0
9.78734691740132
0
9.78734691740132
0
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
0
9.78734691740132
0
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
0
0
9.78734691740132
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
0
0
9.78734691740132
0
0
0
0
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
0
0
0
0
0
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
0
0
0
0
0
0
0
0
9.78734691740132
0
0
0
0
0
0
0
0
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
9.78734691740132
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
9.78734691740132
0
9.78734691740132
0
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
0
0
0
9.78734691740132
9.78734691740132
0
0
9.78734691740132
0
0
0
9.78734691740132
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
0
0
0
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
0
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
0
0
0
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
0
9.78734691740132
0
0
0
0
9.78734691740132
9.78734691740132
0
0
0
0
0
0
0
9.78734691740132
0
0
0
0
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
0
0
0
0
0
9.78734691740132
9.78734691740132
9.78734691740132
9.78734691740132
0
0
0
0
0
0
0
0
0
0
9.78734691740132
0
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
0
9.78734691740132
9.78734691740132
0
0
0
9.78734691740132
0
9.78734691740132
9.78734691740132
0
0
9.78734691740132
0
0
0
0
0
9.78734691740132
0
0
0
0
9.78734691740132
0
9.78734691740132
0
9.78734691740132
0
0
0
0
0
9.78734691740132
9.78734691740132
0
0
0
0
9.78734691740132
9.78734691740132
0
9.78734691740132
0
0
0
0
9.78734691740132
0
0
9.78734691740132
0
0
0
0
0
0
0
0
0
0
9.78734691740132
0
0
3.29583686600433
1.38629436111989
0
0
0
0
0
0
0
0
0
0
7.78696700261487
0.693147180559945
2.07944154167984
0
0
3.29583686600433
2.07944154167984
0.693147180559945
2.07944154167984
0
3.29583686600433
0
0
0
0
0
3.29583686600433
2.07944154167984
2.07944154167984
0.693147180559945
2.07944154167984
0
3.29583686600433
3.29583686600433
0
0
0
0
0
0.693147180559945
0
7.78696700261487
1.38629436111989
3.29583686600433
2.07944154167984
0
2.07944154167984
0.693147180559945
0
0
0
2.07944154167984
0
0
0
0
0
0
2.07944154167984
0.693147180559945
3.29583686600433
0
0
0
0
0
0
0
0
3.29583686600433
2.07944154167984
0.693147180559945
0
0
0
0
0
1.38629436111989
0
2.07944154167984
0
3.29583686600433
0.693147180559945
3.29583686600433
0
2.07944154167984
0.693147180559945
0
2.07944154167984
3.29583686600433
0
0
0.693147180559945
0
0
0
2.07944154167984
0
0
0
3.29583686600433
0.693147180559945
0
0
0
0
0
0
0.693147180559945
0.693147180559945
0
0
0.693147180559945
0
2.07944154167984
3.29583686600433
7.78696700261487
0
0
0
0
0
2.07944154167984
3.29583686600433
0
2.07944154167984
0.693147180559945
0.693147180559945
0
0
7.78696700261487
2.07944154167984
0
1.38629436111989
0
0
0
0
0
3.29583686600433
0
0
7.78696700261487
0
2.07944154167984
0
2.07944154167984
0
0.693147180559945
0
0
0.693147180559945
2.07944154167984
0
0
3.29583686600433
0
0
0
0
0
0
0
0
3.29583686600433
1.38629436111989
0
3.29583686600433
2.07944154167984
2.07944154167984
2.07944154167984
0
0
3.29583686600433
0
0
0
0
0
0
2.07944154167984
0
3.29583686600433
0
0
0
0
0
0.693147180559945
0
2.07944154167984
0
0
7.78696700261487
0
0
0
0
0
0
0
0
0
0
0
0.693147180559945
0
0.693147180559945
7.78696700261487
7.78696700261487
3.29583686600433
0
1.38629436111989
7.78696700261487
0
0
3.29583686600433
0.693147180559945
0
7.78696700261487
0
0
0
3.29583686600433
1.38629436111989
0
7.78696700261487
0
0
3.29583686600433
0
3.29583686600433
2.07944154167984
0
0.693147180559945
0.693147180559945
0
3.29583686600433
2.07944154167984
0
0
0
0.693147180559945
0
1.38629436111989
1.38629436111989
7.78696700261487
0
0
0
1.38629436111989
2.07944154167984
0
2.07944154167984
0
0
0
0
0
0.693147180559945
0
0
2.07944154167984
0
2.07944154167984
0
0
3.29583686600433
3.29583686600433
3.29583686600433
0.693147180559945
0
0.693147180559945
7.78696700261487
0
0
0
0
3.29583686600433
0
2.07944154167984
2.07944154167984
0.693147180559945
0.693147180559945
0.693147180559945
0
0
3.29583686600433
0
0
0
0.693147180559945
0
7.78696700261487
3.29583686600433
0
0
2.07944154167984
0
2.07944154167984
3.29583686600433
0
0
0
3.29583686600433
3.29583686600433
3.29583686600433
0
0
2.07944154167984
0
0
2.07944154167984
0
0
0.693147180559945
0
3.29583686600433
0
3.29583686600433
3.29583686600433
3.29583686600433
0
7.78696700261487
0
0
0
2.07944154167984
0
0.693147180559945
0
1.38629436111989
0
0
0
3.29583686600433
0
2.07944154167984
0
2.07944154167984
7.78696700261487
0
0
0
0
2.07944154167984
0
0
0
0
0
0
0
0
0
0
7.78696700261487
0
0
0
0
0
0
0
0
0.693147180559945
0
0
1.38629436111989
0
3.29583686600433
0
1.38629436111989
0
0.693147180559945
0
0
2.07944154167984
0
0.693147180559945
0
7.78696700261487
7.78696700261487
3.29583686600433
0
3.29583686600433
3.29583686600433
0
0
0
0
3.29583686600433
0
0
0.693147180559945
0
0
0
0
2.07944154167984
3.29583686600433
0
0
1.38629436111989
0
0
3.29583686600433
0
0
3.29583686600433
0
0
0
0
3.29583686600433
0
0
0
0
0
0
2.07944154167984
0.693147180559945
2.07944154167984
3.29583686600433
0
0
0
0
3.29583686600433
0
0
0
0
0
0
0
0
0.693147180559945
0
0
0
0
3.29583686600433
0
0
3.29583686600433
0
3.29583686600433
0
0
0
0
3.29583686600433
0
0
0
0
0
0.693147180559945
0
2.07944154167984
0.693147180559945
0
3.29583686600433
0
3.29583686600433
0
0
0
0
0
0
0.693147180559945
0
0
0
3.29583686600433
2.07944154167984
0
0
0
0
0
3.29583686600433
3.29583686600433
0
0
0.693147180559945
0
2.07944154167984
0
0
0
0.693147180559945
0
0
0
0
0
0
3.29583686600433
3.29583686600433
0
0
3.29583686600433
0
0
0.693147180559945
0
0.693147180559945
0
0
1.38629436111989
0.693147180559945
0.693147180559945
0
0
2.07944154167984
0
1.38629436111989
0.693147180559945
0
3.29583686600433
7.78696700261487
0.693147180559945
0
0
0
0
3.29583686600433
0
7.78696700261487
0
0
0
0
0
0
0.693147180559945
0
3.29583686600433
0
0
0
3.29583686600433
0
7.78696700261487
0
0
0
2.07944154167984
0
0
0
3.29583686600433
2.07944154167984
0
0
3.29583686600433
2.07944154167984
0
0
3.29583686600433
3.29583686600433
0
0
2.07944154167984
0
3.29583686600433
0
3.29583686600433
7.78696700261487
7.78696700261487
0
7.78696700261487
0
0
3.29583686600433
0
3.29583686600433
7.78696700261487
2.07944154167984
1.38629436111989
0
0
0
0.693147180559945
0
0
0.693147180559945
0.693147180559945
0
0
2.07944154167984
0
0
0
0.693147180559945
0
0
0
7.78696700261487
0
0
3.29583686600433
2.07944154167984
3.29583686600433
3.29583686600433
0
3.29583686600433
0
0
0
0
0
0
0.693147180559945
3.29583686600433
7.78696700261487
1.38629436111989
0
0
0
0
7.78696700261487
0
0
7.78696700261487
0
0
0
0
0
3.29583686600433
0
0
0
2.07944154167984
0
2.07944154167984
0
2.07944154167984
0
0.693147180559945
0
0
0
0.693147180559945
0
0
0.693147180559945
3.29583686600433
0.693147180559945
0
0
0
3.29583686600433
0
0
3.29583686600433
0
0
2.07944154167984
0
2.07944154167984
0
0
0
0
0.693147180559945
0
0
0
0
0
2.07944154167984
3.29583686600433
1.38629436111989
0
0
0
0
0.693147180559945
1.38629436111989
0
0.693147180559945
0
0
1.38629436111989
2.07944154167984
3.29583686600433
0
3.29583686600433
1.38629436111989
0
1.38629436111989
0
2.07944154167984
0
0.693147180559945
0
0.693147180559945
1.38629436111989
0
2.07944154167984
0
0
7.78696700261487
0
2.07944154167984
7.78696700261487
3.29583686600433
0
0
1.38629436111989
2.07944154167984
0
0
0
0
0
0
0.693147180559945
7.78696700261487
7.78696700261487
0
0
0
2.07944154167984
0
1.38629436111989
2.07944154167984
0.693147180559945
0
0
0.693147180559945
0
0
0
2.07944154167984
0
0
0
0
0.693147180559945
0
0
2.07944154167984
0
0
1.38629436111989
1.38629436111989
0
0
1.38629436111989
0
0
3.29583686600433
1.38629436111989
1.38629436111989
0
7.78696700261487
0
0
0
0
3.29583686600433
0
0
3.29583686600433
0
0
0
0
0
0
3.29583686600433
0
0
0.693147180559945
0
0.693147180559945
0
0.693147180559945
0
0
0
0
0
0
0
0
0
2.07944154167984
0
0
0
3.29583686600433
0
0.693147180559945
0
0
0
0
0
0
0
0
0
0
2.07944154167984
0
0
0
0.693147180559945
0
0.693147180559945
0
2.07944154167984
0
0
0
2.07944154167984
2.07944154167984
0
0.693147180559945
0
0
0
2.07944154167984
2.07944154167984
1.38629436111989
0
3.29583686600433
0
0
0
0
2.07944154167984
0
1.38629436111989
0
0
0
0.693147180559945
0
0
0
0
0
0
0.693147180559945
0
3.29583686600433
0
0
2.07944154167984
0
1.38629436111989
3.29583686600433
0
2.07944154167984
2.07944154167984
0
0
0
0
0
0
0
0.693147180559945
0
7.78696700261487
0
0
0
1.38629436111989
3.29583686600433
3.29583686600433
0
0
2.07944154167984
2.07944154167984
0.693147180559945
0
0
7.78696700261487
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.07944154167984
0
0
0
0
0
3.29583686600433
2.07944154167984
0
2.07944154167984
0
0
0
0.693147180559945
7.78696700261487
2.07944154167984
7.78696700261487
0
0.693147180559945
0
7.78696700261487
0
2.07944154167984
0
0
0
1.38629436111989
0
0
7.78696700261487
0
0
0
0
0
2.07944154167984
0.693147180559945
7.78696700261487
3.29583686600433
0
0
2.07944154167984
0
0.693147180559945
0
0
0
0
0.693147180559945
2.07944154167984
2.07944154167984
3.29583686600433
2.07944154167984
0
2.07944154167984
0
0.693147180559945
3.29583686600433
0
0
0
7.78696700261487
0
0
0
0
0
0
0
3.29583686600433
0
0
0
0
0
0
3.29583686600433
0.693147180559945
0
0
0
0
0.693147180559945
0
0.693147180559945
0
0
0
7.78696700261487
0
0
0
7.78696700261487
2.07944154167984
0.693147180559945
7.78696700261487
3.29583686600433
0
2.07944154167984
0
3.29583686600433
7.78696700261487
0.693147180559945
0
0
7.78696700261487
2.07944154167984
0
0
3.29583686600433
0
0
0
0
0.693147180559945
3.29583686600433
0
0
0
0
3.29583686600433
0
0
0
2.07944154167984
3.29583686600433
3.29583686600433
3.29583686600433
3.29583686600433
0
0
3.29583686600433
0
0
3.29583686600433
0.693147180559945
0
0
0.693147180559945
0
0
0
0
7.78696700261487
0
0.693147180559945
0
0
0
0.693147180559945
0
0
0
0
0.693147180559945
0
3.29583686600433
0
0
0
1.38629436111989
0
1.38629436111989
0
0
0
0
0
2.07944154167984
0
0
0
2.07944154167984
0
0
0
0
0
0
0
0
0
0
2.07944154167984
0
0
7.78696700261487
0
3.29583686600433
2.07944154167984
0
0
0
0
1.38629436111989
0
2.07944154167984
1.38629436111989
0
0
0
0
0
3.29583686600433
0.693147180559945
2.07944154167984
0
0
0
0
0
0
0
0
0
3.29583686600433
0
0
0
0
0
0
0
0
0
0
2.07944154167984
0.693147180559945
0
0
0
2.07944154167984
0
1.38629436111989
0
3.29583686600433
0
0
0
0
0
0.693147180559945
0
0
0
0
3.29583686600433
0
0
0
0
0.693147180559945
0
2.07944154167984
2.07944154167984
0
0
2.07944154167984
2.07944154167984
0
0
0
0
3.29583686600433
2.07944154167984
0
0
1.38629436111989
0
0
0
0
0
0
0.693147180559945
0
0
0.693147180559945
0
0
2.07944154167984
0
0
0
0
2.07944154167984
0
0
0
0
0
0
0
0
0
2.07944154167984
0
3.29583686600433
0
0
0
1.38629436111989
0
0
0
0
3.29583686600433
0
2.07944154167984
0
2.07944154167984
0
7.78696700261487
0
0
0
1.38629436111989
0
0
0
3.29583686600433
0
0
0
0
0
0
7.78696700261487
0
0
0
0
0
0
0
0
3.29583686600433
7.78696700261487
0
0
0
7.78696700261487
0
0.693147180559945
0
2.07944154167984
2.07944154167984
0
3.29583686600433
3.29583686600433
0
0
0.693147180559945
3.29583686600433
0
0.693147180559945
0
3.29583686600433
0
3.29583686600433
0.693147180559945
0
0
0
0
2.07944154167984
0.693147180559945
0
0
0
1.38629436111989
0
0
3.29583686600433
0
0
0.693147180559945
0
0
2.07944154167984
0
0
0.693147180559945
0
2.07944154167984
0
0
0
0.693147180559945
0
0
0.693147180559945
0
0
2.07944154167984
3.29583686600433
0
0
0
0
0
0
2.07944154167984
0
0.693147180559945
3.29583686600433
2.07944154167984
0.693147180559945
0
0
2.07944154167984
0
0
0
0
2.07944154167984
0
0
0
0
0
2.07944154167984
0
0
0
0.693147180559945
0
3.29583686600433
0
0
0
0.693147180559945
2.07944154167984
3.29583686600433
0
2.07944154167984
0
2.07944154167984
2.07944154167984
0
0
0
0.693147180559945
3.29583686600433
0
0
0
0
0.693147180559945
0.693147180559945
3.29583686600433
0
2.07944154167984
3.29583686600433
0
2.07944154167984
0
0
3.29583686600433
0
0
0.693147180559945
0
7.78696700261487
0.693147180559945
0
1.38629436111989
0
0
0.693147180559945
0
7.78696700261487
0
0
0
0
0
0
0.693147180559945
2.07944154167984
0
0
0
3.29583686600433
2.07944154167984
0
2.07944154167984
3.29583686600433
0
0
1.38629436111989
0
0
1.38629436111989
0
0
2.07944154167984
3.29583686600433
0
0
3.29583686600433
0
0
7.78696700261487
0
0
2.07944154167984
0
0
0
0
0
0
0
3.29583686600433
0
2.07944154167984
0
1.38629436111989
0
1.38629436111989
0
0
0
0.693147180559945
0
2.07944154167984
0
0
3.29583686600433
0
0
0
3.29583686600433
0.693147180559945
3.29583686600433
3.29583686600433
3.29583686600433
0
3.29583686600433
2.07944154167984
0
3.29583686600433
3.29583686600433
3.29583686600433
0
0
7.78696700261487
0
0
2.07944154167984
0
0
3.29583686600433
0
0
0
0.693147180559945
0
0
3.29583686600433
0
0.693147180559945
0
0
0
0
0
0
0
0
0
3.29583686600433
0
0
2.07944154167984
0
1.38629436111989
3.29583686600433
0
0
7.78696700261487
0
0
0
0
3.29583686600433
0
3.29583686600433
0
0.693147180559945
2.07944154167984
3.29583686600433
0
0
2.07944154167984
0
0
2.07944154167984
0
1.38629436111989
1.38629436111989
2.39789527279837
7.62070508683826
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
1.09861228866811
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
1.09861228866811
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.79175946922805
1.94591014905531
2.39789527279837
1.94591014905531
2.89037175789616
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
1.94591014905531
1.09861228866811
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
1.94591014905531
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
7.62070508683826
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
1.79175946922805
1.94591014905531
1.94591014905531
1.94591014905531
1.79175946922805
1.09861228866811
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
8.78844095740459
1.94591014905531
1.94591014905531
1.79175946922805
1.94591014905531
1.09861228866811
1.79175946922805
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
7.62070508683826
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
2.89037175789616
2.39789527279837
1.38629436111989
1.09861228866811
2.39789527279837
2.39789527279837
1.09861228866811
2.39789527279837
2.39789527279837
1.09861228866811
2.39789527279837
1.38629436111989
2.39789527279837
1.94591014905531
1.79175946922805
1.09861228866811
8.78844095740459
1.94591014905531
1.79175946922805
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
1.79175946922805
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
8.78844095740459
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.38629436111989
2.39789527279837
1.94591014905531
1.79175946922805
7.62070508683826
1.79175946922805
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.09861228866811
1.79175946922805
1.94591014905531
2.39789527279837
1.79175946922805
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
7.62070508683826
1.38629436111989
1.94591014905531
1.09861228866811
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
7.62070508683826
2.39789527279837
1.09861228866811
2.39789527279837
1.94591014905531
7.62070508683826
1.09861228866811
1.94591014905531
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.09861228866811
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
1.79175946922805
2.39789527279837
1.79175946922805
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
1.94591014905531
2.39789527279837
1.09861228866811
1.09861228866811
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
1.79175946922805
1.79175946922805
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
1.09861228866811
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.38629436111989
2.39789527279837
1.09861228866811
1.09861228866811
1.79175946922805
2.39789527279837
2.39789527279837
1.09861228866811
1.38629436111989
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
1.79175946922805
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.79175946922805
1.38629436111989
2.39789527279837
8.78844095740459
1.38629436111989
1.94591014905531
8.78844095740459
2.89037175789616
1.79175946922805
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.09861228866811
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.09861228866811
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
2.89037175789616
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.89037175789616
1.09861228866811
2.39789527279837
2.39789527279837
1.38629436111989
1.94591014905531
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.79175946922805
1.94591014905531
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
1.94591014905531
2.89037175789616
1.79175946922805
2.39789527279837
1.09861228866811
2.39789527279837
1.09861228866811
1.94591014905531
1.38629436111989
1.94591014905531
7.62070508683826
1.79175946922805
2.39789527279837
1.38629436111989
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
7.62070508683826
7.62070508683826
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
1.79175946922805
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
1.38629436111989
2.39789527279837
2.39789527279837
1.38629436111989
1.94591014905531
1.79175946922805
1.94591014905531
7.62070508683826
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
1.79175946922805
7.62070508683826
1.94591014905531
1.79175946922805
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
1.79175946922805
1.09861228866811
2.39789527279837
8.78844095740459
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
1.94591014905531
2.39789527279837
2.89037175789616
2.39789527279837
2.89037175789616
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
1.38629436111989
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.09861228866811
1.94591014905531
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
1.09861228866811
2.39789527279837
2.39789527279837
2.39789527279837
1.09861228866811
2.39789527279837
1.94591014905531
2.39789527279837
7.62070508683826
1.79175946922805
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
1.09861228866811
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
1.09861228866811
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
1.09861228866811
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
7.62070508683826
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.38629436111989
2.39789527279837
1.38629436111989
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.09861228866811
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.79175946922805
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
1.79175946922805
2.39789527279837
2.39789527279837
1.38629436111989
1.79175946922805
1.94591014905531
1.94591014905531
2.39789527279837
1.94591014905531
1.09861228866811
1.09861228866811
2.39789527279837
1.79175946922805
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.09861228866811
1.79175946922805
1.94591014905531
1.79175946922805
2.39789527279837
2.89037175789616
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
1.38629436111989
2.39789527279837
8.78844095740459
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
2.39789527279837
1.38629436111989
2.39789527279837
7.62070508683826
1.94591014905531
2.89037175789616
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
7.62070508683826
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
1.09861228866811
1.79175946922805
1.09861228866811
2.39789527279837
2.39789527279837
2.39789527279837
1.38629436111989
1.79175946922805
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
1.79175946922805
2.89037175789616
1.94591014905531
2.39789527279837
7.62070508683826
2.89037175789616
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
2.39789527279837
1.94591014905531
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
1.09861228866811
2.39789527279837
1.79175946922805
1.09861228866811
2.89037175789616
1.94591014905531
2.39789527279837
1.94591014905531
1.79175946922805
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
2.39789527279837
1.79175946922805
2.39789527279837
2.39789527279837
1.94591014905531
1.09861228866811
2.39789527279837
7.62070508683826
2.39789527279837
2.39789527279837
7.62070508683826
2.39789527279837
1.94591014905531
1.38629436111989
7.62070508683826
1.79175946922805
1.94591014905531
1.94591014905531
1.79175946922805
0.693147180559945
6.84374994900622
0.693147180559945
8.83622857152601
2.56494935746154
2.56494935746154
6.84800527457636
0.693147180559945
8.83622857152601
6.84800527457636
8.83622857152601
8.83622857152601
0.693147180559945
0.693147180559945
6.84800527457636
0.693147180559945
6.84800527457636
0.693147180559945
0.693147180559945
8.83622857152601
6.84800527457636
0.693147180559945
0.693147180559945
8.83622857152601
8.83622857152601
8.83622857152601
8.96495121171465
6.84374994900622
0.693147180559945
6.84374994900622
6.84800527457636
8.96495121171465
2.56494935746154
8.83622857152601
8.83622857152601
6.84800527457636
0.693147180559945
0.693147180559945
8.83622857152601
0.693147180559945
8.83622857152601
0.693147180559945
0.693147180559945
6.84800527457636
0.693147180559945
2.56494935746154
0.693147180559945
0.693147180559945
8.83622857152601
0.693147180559945
0.693147180559945
6.84800527457636
0.693147180559945
2.56494935746154
0.693147180559945
8.83622857152601
6.84800527457636
8.96495121171465
6.84800527457636
8.83622857152601
0.693147180559945
0.693147180559945
8.83622857152601
8.83622857152601
0.693147180559945
0.693147180559945
8.96495121171465
8.96495121171465
8.96495121171465
0.693147180559945
0.693147180559945
0.693147180559945
6.84800527457636
6.84374994900622
6.84374994900622
0.693147180559945
0.693147180559945
0.693147180559945
2.56494935746154
2.56494935746154
2.56494935746154
0.693147180559945
6.84374994900622
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
6.84800527457636
2.56494935746154
8.83622857152601
0.693147180559945
0.693147180559945
8.96495121171465
0.693147180559945
8.83622857152601
2.56494935746154
0.693147180559945
2.56494935746154
6.84800527457636
0.693147180559945
6.84800527457636
2.56494935746154
0.693147180559945
0.693147180559945
8.83622857152601
2.56494935746154
8.83622857152601
0.693147180559945
8.83622857152601
8.96495121171465
0.693147180559945
8.83622857152601
6.84800527457636
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
8.96495121171465
8.83622857152601
0.693147180559945
0.693147180559945
6.84800527457636
0.693147180559945
2.56494935746154
6.84800527457636
0.693147180559945
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
8.96495121171465
2.56494935746154
8.83622857152601
8.96495121171465
6.84800527457636
0.693147180559945
0.693147180559945
8.83622857152601
8.83622857152601
8.96495121171465
2.56494935746154
8.83622857152601
8.83622857152601
0.693147180559945
8.83622857152601
8.83622857152601
2.56494935746154
0.693147180559945
8.83622857152601
6.84800527457636
0.693147180559945
8.83622857152601
6.84374994900622
0.693147180559945
0.693147180559945
0.693147180559945
6.84374994900622
2.56494935746154
8.96495121171465
0.693147180559945
0.693147180559945
0.693147180559945
6.84374994900622
0.693147180559945
0.693147180559945
8.83622857152601
8.96495121171465
8.83622857152601
8.83622857152601
6.84800527457636
0.693147180559945
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
2.56494935746154
8.96495121171465
0.693147180559945
8.96495121171465
8.83622857152601
0.693147180559945
6.84800527457636
6.84800527457636
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
8.96495121171465
0.693147180559945
8.83622857152601
6.84374994900622
8.83622857152601
0.693147180559945
2.56494935746154
0.693147180559945
8.83622857152601
6.84800527457636
6.84800527457636
6.84800527457636
2.56494935746154
0.693147180559945
8.83622857152601
8.83622857152601
6.84800527457636
8.83622857152601
8.83622857152601
0.693147180559945
8.96495121171465
6.84800527457636
2.56494935746154
0.693147180559945
8.83622857152601
0.693147180559945
8.83622857152601
8.83622857152601
0.693147180559945
8.83622857152601
2.56494935746154
8.83622857152601
0.693147180559945
8.83622857152601
8.83622857152601
2.56494935746154
6.84800527457636
8.83622857152601
0.693147180559945
8.83622857152601
6.84800527457636
6.84374994900622
8.83622857152601
6.84800527457636
0.693147180559945
8.96495121171465
0.693147180559945
0.693147180559945
8.83622857152601
8.83622857152601
6.84800527457636
8.83622857152601
0.693147180559945
6.84800527457636
8.83622857152601
8.83622857152601
2.56494935746154
6.84374994900622
0.693147180559945
8.83622857152601
2.56494935746154
6.84800527457636
2.56494935746154
8.83622857152601
2.56494935746154
8.96495121171465
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
6.84800527457636
6.84374994900622
8.83622857152601
8.83622857152601
0.693147180559945
8.83622857152601
8.83622857152601
6.84374994900622
8.83622857152601
6.84374994900622
2.56494935746154
0.693147180559945
0.693147180559945
0.693147180559945
8.83622857152601
2.56494935746154
0.693147180559945
0.693147180559945
0.693147180559945
8.83622857152601
0.693147180559945
6.84374994900622
0.693147180559945
8.83622857152601
8.83622857152601
2.56494935746154
0.693147180559945
0.693147180559945
0.693147180559945
6.84800527457636
0.693147180559945
6.84800527457636
0.693147180559945
8.83622857152601
8.83622857152601
0.693147180559945
0.693147180559945
8.83622857152601
0.693147180559945
8.83622857152601
0.693147180559945
6.84800527457636
8.96495121171465
6.84800527457636
8.83622857152601
8.83622857152601
8.83622857152601
2.56494935746154
8.83622857152601
0.693147180559945
8.96495121171465
8.83622857152601
8.96495121171465
0.693147180559945
8.83622857152601
0.693147180559945
6.84374994900622
8.83622857152601
6.84800527457636
8.83622857152601
8.83622857152601
8.96495121171465
6.84800527457636
0.693147180559945
0.693147180559945
8.83622857152601
8.83622857152601
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
2.56494935746154
6.84374994900622
0.693147180559945
2.56494935746154
0.693147180559945
8.96495121171465
2.56494935746154
8.96495121171465
6.84800527457636
6.84374994900622
8.96495121171465
8.83622857152601
6.84800527457636
2.56494935746154
8.83622857152601
8.83622857152601
8.83622857152601
8.83622857152601
0.693147180559945
0.693147180559945
0.693147180559945
6.84800527457636
6.84800527457636
8.83622857152601
8.83622857152601
0.693147180559945
8.96495121171465
6.84800527457636
0.693147180559945
2.56494935746154
8.96495121171465
8.96495121171465
8.83622857152601
2.56494935746154
2.56494935746154
8.83622857152601
2.56494935746154
2.56494935746154
6.84800527457636
8.83622857152601
6.84800527457636
2.56494935746154
0.693147180559945
0.693147180559945
6.84800527457636
0.693147180559945
8.83622857152601
2.56494935746154
8.83622857152601
0.693147180559945
0.693147180559945
8.83622857152601
2.56494935746154
0.693147180559945
6.84374994900622
0.693147180559945
8.83622857152601
0.693147180559945
2.56494935746154
0.693147180559945
6.84374994900622
0.693147180559945
8.83622857152601
0.693147180559945
8.83622857152601
8.96495121171465
0.693147180559945
8.83622857152601
6.84374994900622
2.56494935746154
0.693147180559945
8.83622857152601
0.693147180559945
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
9.04829192002178
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
5.17614973257383
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
9.04829192002178
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
7.40367029001237
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
7.40367029001237
5.17614973257383
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
9.04829192002178
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
7.40367029001237
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
7.40367029001237
7.40367029001237
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.17614973257383
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.00394630594546
7.40367029001237
5.00394630594546
5.17614973257383
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.17614973257383
5.00394630594546
5.00394630594546
5.00394630594546
5.17614973257383
5.17614973257383
5.00394630594546
7.40367029001237
5.00394630594546
5.00394630594546
5.17614973257383
1.38629436111989
8.15536212032814
1.79175946922805
2.94443897916644
1.79175946922805
1.38629436111989
1.38629436111989
8.15536212032814
8.15536212032814
2.94443897916644
0.693147180559945
0.693147180559945
2.94443897916644
2.94443897916644
1.79175946922805
2.94443897916644
2.94443897916644
8.15536212032814
8.15536212032814
1.79175946922805
1.79175946922805
2.94443897916644
1.79175946922805
8.15536212032814
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
1.79175946922805
8.15536212032814
1.38629436111989
8.15536212032814
8.15536212032814
0.693147180559945
2.94443897916644
2.94443897916644
1.79175946922805
1.79175946922805
8.15536212032814
1.38629436111989
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
8.15536212032814
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
1.79175946922805
2.94443897916644
0.693147180559945
2.94443897916644
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
8.15536212032814
1.79175946922805
1.38629436111989
1.79175946922805
8.15536212032814
1.6094379124341
1.79175946922805
0.693147180559945
8.15536212032814
0.693147180559945
1.38629436111989
1.38629436111989
0.693147180559945
8.15536212032814
1.79175946922805
0.693147180559945
8.15536212032814
2.94443897916644
1.79175946922805
2.94443897916644
2.94443897916644
2.94443897916644
1.79175946922805
0.693147180559945
1.79175946922805
2.94443897916644
0.693147180559945
2.94443897916644
0.693147180559945
8.23695004806146
1.6094379124341
1.79175946922805
2.94443897916644
1.38629436111989
2.94443897916644
1.79175946922805
0.693147180559945
0.693147180559945
1.38629436111989
1.38629436111989
1.38629436111989
8.15536212032814
8.23695004806146
1.79175946922805
1.38629436111989
2.94443897916644
1.79175946922805
1.38629436111989
8.15536212032814
2.94443897916644
2.94443897916644
1.38629436111989
1.6094379124341
8.23695004806146
2.94443897916644
0.693147180559945
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
1.38629436111989
1.38629436111989
1.79175946922805
2.94443897916644
2.94443897916644
1.38629436111989
1.38629436111989
0.693147180559945
0.693147180559945
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
8.15536212032814
1.79175946922805
2.94443897916644
1.79175946922805
1.38629436111989
8.15536212032814
1.38629436111989
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
2.94443897916644
1.79175946922805
0.693147180559945
0.693147180559945
2.94443897916644
1.79175946922805
1.38629436111989
2.94443897916644
1.79175946922805
8.23695004806146
0.693147180559945
2.94443897916644
1.79175946922805
2.94443897916644
0.693147180559945
0.693147180559945
2.94443897916644
1.38629436111989
2.94443897916644
1.79175946922805
1.79175946922805
1.38629436111989
2.94443897916644
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.94443897916644
1.38629436111989
1.6094379124341
1.6094379124341
8.15536212032814
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
0.693147180559945
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
1.38629436111989
0.693147180559945
2.94443897916644
2.94443897916644
1.79175946922805
0.693147180559945
1.38629436111989
0.693147180559945
2.94443897916644
0.693147180559945
8.15536212032814
2.94443897916644
0.693147180559945
2.94443897916644
1.79175946922805
1.79175946922805
1.79175946922805
8.15536212032814
0.693147180559945
2.94443897916644
1.79175946922805
0.693147180559945
2.94443897916644
0.693147180559945
2.94443897916644
0.693147180559945
0.693147180559945
0.693147180559945
2.94443897916644
0.693147180559945
1.79175946922805
1.79175946922805
2.94443897916644
0.693147180559945
2.94443897916644
2.94443897916644
2.94443897916644
1.79175946922805
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
8.15536212032814
2.94443897916644
1.38629436111989
0.693147180559945
0.693147180559945
1.38629436111989
2.94443897916644
1.38629436111989
1.79175946922805
2.94443897916644
2.94443897916644
0.693147180559945
2.94443897916644
0.693147180559945
2.94443897916644
2.94443897916644
2.94443897916644
2.94443897916644
2.94443897916644
2.94443897916644
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
2.94443897916644
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
2.94443897916644
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
8.15536212032814
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
1.79175946922805
2.94443897916644
1.79175946922805
0.693147180559945
2.94443897916644
1.38629436111989
1.79175946922805
8.15536212032814
2.94443897916644
0.693147180559945
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.94443897916644
0.693147180559945
0.693147180559945
0.693147180559945
2.94443897916644
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
0.693147180559945
1.38629436111989
2.94443897916644
2.94443897916644
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
2.94443897916644
1.38629436111989
8.15536212032814
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
8.23695004806146
2.94443897916644
2.94443897916644
1.38629436111989
1.79175946922805
8.15536212032814
1.79175946922805
0.693147180559945
1.79175946922805
8.15536212032814
1.38629436111989
1.38629436111989
1.79175946922805
2.94443897916644
1.79175946922805
2.94443897916644
1.79175946922805
0.693147180559945
2.94443897916644
0.693147180559945
1.79175946922805
2.94443897916644
0.693147180559945
1.38629436111989
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
1.38629436111989
1.79175946922805
0.693147180559945
0.693147180559945
2.94443897916644
1.79175946922805
1.38629436111989
2.94443897916644
2.94443897916644
0.693147180559945
1.38629436111989
1.38629436111989
2.94443897916644
0.693147180559945
1.79175946922805
1.38629436111989
1.79175946922805
8.23695004806146
1.38629436111989
1.38629436111989
1.79175946922805
1.38629436111989
1.79175946922805
1.38629436111989
1.38629436111989
8.15536212032814
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
2.94443897916644
1.79175946922805
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
2.94443897916644
1.79175946922805
0.693147180559945
1.79175946922805
1.38629436111989
0.693147180559945
2.94443897916644
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
0.693147180559945
1.38629436111989
2.94443897916644
0.693147180559945
2.94443897916644
8.23695004806146
0.693147180559945
1.79175946922805
2.94443897916644
2.94443897916644
0.693147180559945
1.79175946922805
1.79175946922805
2.94443897916644
1.79175946922805
2.94443897916644
0.693147180559945
8.15536212032814
0.693147180559945
1.38629436111989
8.23695004806146
8.23695004806146
1.79175946922805
1.79175946922805
0.693147180559945
8.15536212032814
1.79175946922805
2.94443897916644
1.38629436111989
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
0.693147180559945
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
0.693147180559945
1.38629436111989
0.693147180559945
0.693147180559945
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
1.38629436111989
1.79175946922805
8.15536212032814
1.79175946922805
0.693147180559945
1.79175946922805
0.693147180559945
2.94443897916644
1.79175946922805
2.94443897916644
1.38629436111989
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
2.94443897916644
1.79175946922805
1.79175946922805
0.693147180559945
1.38629436111989
2.94443897916644
0.693147180559945
1.79175946922805
1.79175946922805
8.15536212032814
0.693147180559945
2.94443897916644
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
2.94443897916644
8.15536212032814
1.38629436111989
1.38629436111989
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
8.15536212032814
1.79175946922805
1.79175946922805
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
0.693147180559945
1.79175946922805
1.79175946922805
1.38629436111989
0.693147180559945
8.15536212032814
1.79175946922805
1.79175946922805
0.693147180559945
2.94443897916644
0.693147180559945
8.15536212032814
1.79175946922805
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
2.94443897916644
8.23695004806146
2.94443897916644
0.693147180559945
0.693147180559945
1.79175946922805
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
0.693147180559945
1.38629436111989
2.94443897916644
0.693147180559945
1.79175946922805
1.79175946922805
0.693147180559945
1.79175946922805
2.94443897916644
1.79175946922805
1.79175946922805
2.94443897916644
2.94443897916644
1.79175946922805
1.79175946922805
8.23695004806146
0.693147180559945
1.79175946922805
1.79175946922805
1.79175946922805
1.79175946922805
1.38629436111989
1.79175946922805
0.693147180559945
2.94443897916644
0.693147180559945
1.79175946922805
8.15536212032814
2.94443897916644
1.79175946922805
8.15536212032814
0.693147180559945
2.94443897916644
7.62070508683826
1.6094379124341
1.09861228866811
1.94591014905531
1.6094379124341
1.79175946922805
1.38629436111989
1.6094379124341
1.09861228866811
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
1.38629436111989
1.09861228866811
1.6094379124341
3.55534806148941
7.62070508683826
1.94591014905531
2.63905732961526
1.09861228866811
1.94591014905531
7.62070508683826
7.62070508683826
1.09861228866811
1.6094379124341
1.38629436111989
2.63905732961526
1.6094379124341
1.38629436111989
1.38629436111989
1.6094379124341
1.94591014905531
1.94591014905531
2.94443897916644
1.6094379124341
1.6094379124341
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.94591014905531
1.09861228866811
1.94591014905531
1.38629436111989
1.09861228866811
1.94591014905531
1.09861228866811
1.38629436111989
3.55534806148941
1.38629436111989
1.6094379124341
1.94591014905531
1.94591014905531
1.6094379124341
1.94591014905531
1.6094379124341
1.09861228866811
1.6094379124341
1.94591014905531
1.6094379124341
1.38629436111989
1.6094379124341
1.09861228866811
1.09861228866811
1.09861228866811
2.63905732961526
1.94591014905531
1.94591014905531
1.6094379124341
2.63905732961526
1.6094379124341
2.63905732961526
1.6094379124341
2.89037175789616
1.09861228866811
1.6094379124341
1.94591014905531
1.09861228866811
8.81700144366586
2.89037175789616
1.09861228866811
1.94591014905531
1.6094379124341
1.79175946922805
1.6094379124341
8.81700144366586
1.09861228866811
1.38629436111989
1.79175946922805
2.94443897916644
1.79175946922805
2.89037175789616
1.6094379124341
1.38629436111989
7.62070508683826
8.81700144366586
1.94591014905531
1.6094379124341
1.09861228866811
3.55534806148941
1.09861228866811
1.6094379124341
1.09861228866811
1.6094379124341
1.94591014905531
2.94443897916644
3.55534806148941
1.94591014905531
2.94443897916644
1.38629436111989
7.62070508683826
1.38629436111989
7.62070508683826
1.94591014905531
1.6094379124341
1.38629436111989
1.38629436111989
1.79175946922805
7.62070508683826
1.6094379124341
8.81700144366586
1.09861228866811
1.94591014905531
1.94591014905531
1.09861228866811
2.94443897916644
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.38629436111989
2.94443897916644
1.09861228866811
1.38629436111989
1.94591014905531
1.09861228866811
1.38629436111989
2.94443897916644
1.6094379124341
1.79175946922805
1.6094379124341
1.94591014905531
1.38629436111989
1.6094379124341
1.09861228866811
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
1.38629436111989
8.81700144366586
8.81700144366586
2.63905732961526
8.81700144366586
1.38629436111989
1.38629436111989
1.6094379124341
1.6094379124341
1.94591014905531
1.38629436111989
1.6094379124341
1.94591014905531
1.94591014905531
1.6094379124341
2.89037175789616
1.38629436111989
1.79175946922805
1.09861228866811
1.09861228866811
7.62070508683826
2.63905732961526
1.94591014905531
1.6094379124341
1.94591014905531
1.94591014905531
1.09861228866811
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
1.6094379124341
7.62070508683826
1.6094379124341
1.09861228866811
1.94591014905531
1.09861228866811
2.63905732961526
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
7.62070508683826
1.6094379124341
2.94443897916644
2.94443897916644
1.6094379124341
3.55534806148941
1.09861228866811
1.79175946922805
2.63905732961526
1.94591014905531
2.63905732961526
2.94443897916644
2.94443897916644
1.6094379124341
2.89037175789616
8.81700144366586
1.6094379124341
1.6094379124341
1.79175946922805
7.62070508683826
1.6094379124341
1.09861228866811
1.38629436111989
1.6094379124341
2.89037175789616
1.38629436111989
1.6094379124341
7.62070508683826
2.94443897916644
3.55534806148941
7.62070508683826
1.38629436111989
7.62070508683826
2.94443897916644
1.09861228866811
1.09861228866811
1.6094379124341
1.94591014905531
1.09861228866811
1.6094379124341
1.09861228866811
1.94591014905531
2.89037175789616
1.6094379124341
1.6094379124341
2.89037175789616
2.89037175789616
1.6094379124341
2.94443897916644
1.09861228866811
1.09861228866811
1.38629436111989
7.62070508683826
1.09861228866811
2.89037175789616
1.6094379124341
2.63905732961526
1.94591014905531
1.94591014905531
1.94591014905531
1.38629436111989
1.6094379124341
1.09861228866811
2.89037175789616
7.62070508683826
1.94591014905531
7.62070508683826
1.38629436111989
1.6094379124341
1.09861228866811
2.63905732961526
2.94443897916644
1.6094379124341
1.94591014905531
2.63905732961526
2.89037175789616
2.89037175789616
1.94591014905531
1.6094379124341
1.6094379124341
2.94443897916644
2.94443897916644
1.6094379124341
3.55534806148941
1.94591014905531
1.94591014905531
1.09861228866811
2.89037175789616
2.94443897916644
1.6094379124341
1.09861228866811
2.94443897916644
3.55534806148941
1.6094379124341
1.6094379124341
1.79175946922805
2.94443897916644
1.6094379124341
1.6094379124341
2.63905732961526
2.89037175789616
2.94443897916644
1.38629436111989
3.55534806148941
1.94591014905531
1.09861228866811
2.63905732961526
1.09861228866811
2.94443897916644
1.6094379124341
3.55534806148941
1.94591014905531
2.89037175789616
1.09861228866811
1.94591014905531
1.94591014905531
1.38629436111989
0
1.94591014905531
1.94591014905531
1.09861228866811
1.6094379124341
1.6094379124341
1.09861228866811
1.94591014905531
1.09861228866811
1.94591014905531
3.55534806148941
1.94591014905531
2.89037175789616
2.89037175789616
1.09861228866811
1.6094379124341
1.09861228866811
1.6094379124341
1.6094379124341
1.94591014905531
1.6094379124341
1.38629436111989
1.94591014905531
1.94591014905531
1.94591014905531
1.79175946922805
1.6094379124341
2.63905732961526
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.6094379124341
1.6094379124341
2.94443897916644
1.09861228866811
1.09861228866811
1.94591014905531
1.6094379124341
1.6094379124341
1.79175946922805
1.79175946922805
2.89037175789616
1.09861228866811
1.79175946922805
3.55534806148941
2.94443897916644
1.6094379124341
3.55534806148941
1.94591014905531
8.81700144366586
2.63905732961526
1.79175946922805
1.6094379124341
1.6094379124341
1.94591014905531
1.38629436111989
1.6094379124341
8.81700144366586
1.6094379124341
2.94443897916644
1.94591014905531
1.09861228866811
7.62070508683826
1.6094379124341
1.6094379124341
2.94443897916644
3.55534806148941
3.55534806148941
2.63905732961526
2.94443897916644
1.6094379124341
1.6094379124341
2.94443897916644
1.6094379124341
1.94591014905531
2.94443897916644
1.94591014905531
1.09861228866811
1.09861228866811
1.6094379124341
1.79175946922805
1.09861228866811
1.94591014905531
2.94443897916644
1.94591014905531
1.6094379124341
1.79175946922805
1.38629436111989
1.38629436111989
1.09861228866811
3.55534806148941
1.94591014905531
1.6094379124341
1.6094379124341
1.09861228866811
1.6094379124341
1.6094379124341
3.55534806148941
1.94591014905531
1.94591014905531
1.6094379124341
1.09861228866811
1.6094379124341
2.94443897916644
1.6094379124341
1.94591014905531
1.94591014905531
1.94591014905531
2.89037175789616
2.94443897916644
1.94591014905531
2.94443897916644
3.55534806148941
1.6094379124341
2.94443897916644
2.63905732961526
1.94591014905531
1.6094379124341
7.62070508683826
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.62070508683826
2.63905732961526
3.55534806148941
1.6094379124341
1.94591014905531
1.79175946922805
1.79175946922805
7.62070508683826
1.6094379124341
1.09861228866811
1.09861228866811
7.62070508683826
1.94591014905531
3.55534806148941
2.63905732961526
1.6094379124341
1.09861228866811
3.55534806148941
3.55534806148941
7.62070508683826
7.62070508683826
7.62070508683826
1.79175946922805
1.6094379124341
1.38629436111989
1.94591014905531
1.79175946922805
1.6094379124341
1.79175946922805
1.94591014905531
1.94591014905531
1.6094379124341
2.94443897916644
2.94443897916644
1.38629436111989
1.94591014905531
3.55534806148941
1.09861228866811
1.09861228866811
1.09861228866811
2.63905732961526
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
1.09861228866811
2.94443897916644
2.94443897916644
1.94591014905531
2.94443897916644
1.79175946922805
1.94591014905531
1.94591014905531
1.79175946922805
1.38629436111989
1.94591014905531
1.09861228866811
1.6094379124341
1.6094379124341
1.6094379124341
1.38629436111989
1.6094379124341
1.94591014905531
1.6094379124341
1.6094379124341
1.38629436111989
8.81700144366586
1.94591014905531
1.94591014905531
1.79175946922805
2.94443897916644
7.62070508683826
1.94591014905531
1.6094379124341
1.6094379124341
1.09861228866811
2.89037175789616
3.55534806148941
1.94591014905531
1.09861228866811
1.6094379124341
1.94591014905531
1.09861228866811
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
1.09861228866811
1.09861228866811
7.62070508683826
1.6094379124341
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
2.94443897916644
1.6094379124341
2.94443897916644
1.38629436111989
1.6094379124341
1.6094379124341
1.94591014905531
2.89037175789616
1.79175946922805
3.55534806148941
1.09861228866811
1.6094379124341
1.94591014905531
2.94443897916644
1.6094379124341
1.38629436111989
1.94591014905531
1.94591014905531
1.6094379124341
2.94443897916644
2.94443897916644
1.6094379124341
3.55534806148941
3.55534806148941
1.6094379124341
1.94591014905531
2.94443897916644
1.38629436111989
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
1.94591014905531
2.63905732961526
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
7.62070508683826
1.6094379124341
1.6094379124341
1.09861228866811
3.55534806148941
1.94591014905531
3.55534806148941
2.94443897916644
1.79175946922805
1.6094379124341
1.94591014905531
1.94591014905531
1.94591014905531
1.6094379124341
1.6094379124341
1.94591014905531
2.94443897916644
1.79175946922805
1.6094379124341
1.94591014905531
1.6094379124341
1.6094379124341
1.79175946922805
1.09861228866811
1.94591014905531
1.94591014905531
1.79175946922805
1.94591014905531
2.63905732961526
1.94591014905531
1.09861228866811
1.79175946922805
2.94443897916644
2.94443897916644
1.94591014905531
1.94591014905531
2.94443897916644
1.38629436111989
1.94591014905531
1.6094379124341
2.89037175789616
1.6094379124341
1.94591014905531
1.94591014905531
1.09861228866811
1.6094379124341
1.94591014905531
7.62070508683826
1.6094379124341
2.89037175789616
1.94591014905531
1.94591014905531
1.94591014905531
1.09861228866811
1.94591014905531
1.6094379124341
7.62070508683826
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.09861228866811
1.94591014905531
8.81700144366586
3.55534806148941
1.94591014905531
1.38629436111989
8.81700144366586
1.94591014905531
2.63905732961526
1.6094379124341
1.94591014905531
2.94443897916644
3.55534806148941
1.94591014905531
1.6094379124341
1.94591014905531
1.38629436111989
1.38629436111989
8.81700144366586
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.79175946922805
8.81700144366586
1.6094379124341
0
1.94591014905531
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
1.38629436111989
1.94591014905531
2.94443897916644
1.94591014905531
1.38629436111989
1.6094379124341
3.55534806148941
1.94591014905531
1.6094379124341
1.6094379124341
2.94443897916644
1.38629436111989
1.6094379124341
1.09861228866811
1.09861228866811
2.94443897916644
1.6094379124341
1.94591014905531
8.81700144366586
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
1.38629436111989
1.6094379124341
7.62070508683826
3.55534806148941
1.94591014905531
2.94443897916644
1.6094379124341
1.6094379124341
1.09861228866811
1.79175946922805
1.94591014905531
2.63905732961526
3.55534806148941
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.09861228866811
1.38629436111989
2.63905732961526
1.09861228866811
1.38629436111989
1.6094379124341
1.6094379124341
1.6094379124341
1.38629436111989
3.55534806148941
1.6094379124341
2.94443897916644
1.09861228866811
1.79175946922805
1.38629436111989
1.38629436111989
1.94591014905531
1.94591014905531
1.94591014905531
1.6094379124341
1.79175946922805
3.55534806148941
1.94591014905531
1.09861228866811
1.94591014905531
1.6094379124341
1.94591014905531
1.79175946922805
1.09861228866811
1.6094379124341
1.94591014905531
1.38629436111989
1.94591014905531
2.63905732961526
1.94591014905531
1.79175946922805
1.79175946922805
1.94591014905531
1.94591014905531
1.94591014905531
1.6094379124341
1.79175946922805
1.09861228866811
1.6094379124341
1.38629436111989
1.38629436111989
1.6094379124341
2.63905732961526
3.55534806148941
1.38629436111989
1.94591014905531
1.79175946922805
1.94591014905531
1.38629436111989
1.38629436111989
1.38629436111989
1.38629436111989
1.09861228866811
1.6094379124341
1.6094379124341
2.94443897916644
1.94591014905531
1.38629436111989
1.6094379124341
1.38629436111989
7.62070508683826
3.55534806148941
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
1.38629436111989
1.38629436111989
1.6094379124341
1.6094379124341
2.63905732961526
1.94591014905531
1.79175946922805
1.6094379124341
1.38629436111989
2.94443897916644
1.09861228866811
1.79175946922805
2.94443897916644
2.94443897916644
1.94591014905531
2.63905732961526
3.55534806148941
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.62070508683826
1.6094379124341
1.79175946922805
1.09861228866811
1.94591014905531
1.09861228866811
1.09861228866811
1.6094379124341
1.09861228866811
2.63905732961526
1.6094379124341
3.55534806148941
1.79175946922805
3.55534806148941
1.6094379124341
1.6094379124341
2.89037175789616
1.09861228866811
2.89037175789616
1.09861228866811
1.6094379124341
1.09861228866811
7.62070508683826
1.6094379124341
2.63905732961526
1.6094379124341
2.94443897916644
7.62070508683826
1.6094379124341
1.94591014905531
2.63905732961526
1.09861228866811
1.94591014905531
1.79175946922805
1.94591014905531
1.94591014905531
1.38629436111989
1.6094379124341
7.62070508683826
1.79175946922805
1.6094379124341
1.09861228866811
1.94591014905531
7.62070508683826
1.6094379124341
2.94443897916644
1.6094379124341
1.6094379124341
1.09861228866811
1.09861228866811
1.6094379124341
1.94591014905531
1.6094379124341
7.62070508683826
1.38629436111989
1.6094379124341
1.94591014905531
1.79175946922805
1.09861228866811
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
7.62070508683826
1.6094379124341
1.94591014905531
1.6094379124341
1.09861228866811
2.94443897916644
0
1.09861228866811
1.09861228866811
2.94443897916644
1.94591014905531
1.6094379124341
1.38629436111989
1.09861228866811
2.94443897916644
2.94443897916644
2.94443897916644
1.94591014905531
7.62070508683826
1.6094379124341
1.09861228866811
1.09861228866811
1.09861228866811
1.6094379124341
2.94443897916644
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
1.94591014905531
1.6094379124341
1.94591014905531
3.55534806148941
1.6094379124341
1.6094379124341
1.6094379124341
3.55534806148941
2.94443897916644
2.94443897916644
1.09861228866811
3.55534806148941
1.6094379124341
1.6094379124341
2.94443897916644
3.55534806148941
1.6094379124341
1.94591014905531
1.6094379124341
7.62070508683826
1.94591014905531
2.63905732961526
3.55534806148941
1.09861228866811
0
1.38629436111989
3.55534806148941
2.63905732961526
3.55534806148941
1.94591014905531
1.6094379124341
1.09861228866811
3.55534806148941
1.6094379124341
1.09861228866811
3.55534806148941
1.94591014905531
1.6094379124341
1.94591014905531
1.94591014905531
1.09861228866811
1.6094379124341
3.55534806148941
3.55534806148941
1.09861228866811
1.09861228866811
3.55534806148941
1.6094379124341
3.55534806148941
1.79175946922805
1.6094379124341
1.94591014905531
1.09861228866811
7.62070508683826
3.55534806148941
1.09861228866811
2.94443897916644
1.94591014905531
7.62070508683826
1.79175946922805
1.09861228866811
1.79175946922805
1.79175946922805
1.6094379124341
3.55534806148941
1.6094379124341
1.6094379124341
2.94443897916644
1.38629436111989
1.94591014905531
7.62070508683826
1.38629436111989
1.79175946922805
1.09861228866811
2.94443897916644
2.63905732961526
1.6094379124341
0
2.94443897916644
1.79175946922805
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
2.94443897916644
2.63905732961526
3.55534806148941
7.62070508683826
2.94443897916644
1.6094379124341
2.94443897916644
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
2.94443897916644
1.6094379124341
3.55534806148941
7.62070508683826
2.94443897916644
1.38629436111989
7.62070508683826
1.94591014905531
1.6094379124341
1.6094379124341
1.38629436111989
1.6094379124341
1.6094379124341
2.63905732961526
1.6094379124341
2.63905732961526
2.89037175789616
1.6094379124341
1.6094379124341
1.38629436111989
1.94591014905531
1.94591014905531
1.09861228866811
1.94591014905531
2.94443897916644
1.6094379124341
2.94443897916644
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
1.38629436111989
1.6094379124341
1.38629436111989
1.94591014905531
2.89037175789616
2.63905732961526
8.81700144366586
1.79175946922805
2.94443897916644
1.09861228866811
3.55534806148941
3.55534806148941
2.63905732961526
2.94443897916644
2.63905732961526
2.94443897916644
1.09861228866811
2.94443897916644
1.38629436111989
1.38629436111989
1.6094379124341
1.09861228866811
1.94591014905531
1.6094379124341
2.94443897916644
2.94443897916644
1.6094379124341
1.6094379124341
1.09861228866811
1.94591014905531
2.94443897916644
1.6094379124341
2.94443897916644
7.62070508683826
1.6094379124341
1.6094379124341
1.38629436111989
7.62070508683826
1.94591014905531
1.94591014905531
1.94591014905531
2.94443897916644
2.94443897916644
2.94443897916644
1.94591014905531
7.62070508683826
1.79175946922805
2.94443897916644
3.55534806148941
2.94443897916644
1.94591014905531
2.63905732961526
7.62070508683826
1.6094379124341
2.94443897916644
1.79175946922805
1.38629436111989
1.38629436111989
1.6094379124341
1.6094379124341
1.09861228866811
1.94591014905531
1.94591014905531
2.89037175789616
2.94443897916644
2.94443897916644
1.6094379124341
2.94443897916644
1.94591014905531
1.79175946922805
1.94591014905531
1.09861228866811
2.89037175789616
1.79175946922805
1.94591014905531
1.09861228866811
1.94591014905531
1.09861228866811
3.55534806148941
3.55534806148941
2.63905732961526
2.89037175789616
1.79175946922805
2.94443897916644
1.94591014905531
2.63905732961526
1.94591014905531
2.94443897916644
2.94443897916644
3.55534806148941
1.94591014905531
1.6094379124341
1.94591014905531
1.6094379124341
3.55534806148941
2.94443897916644
2.94443897916644
2.94443897916644
1.09861228866811
1.79175946922805
2.94443897916644
3.55534806148941
1.09861228866811
1.94591014905531
3.55534806148941
3.55534806148941
1.6094379124341
1.79175946922805
2.63905732961526
1.38629436111989
2.94443897916644
1.09861228866811
1.94591014905531
2.94443897916644
1.6094379124341
1.79175946922805
3.55534806148941
2.94443897916644
2.94443897916644
2.89037175789616
2.94443897916644
1.6094379124341
2.94443897916644
2.94443897916644
1.94591014905531
2.94443897916644
2.94443897916644
8.81700144366586
2.94443897916644
3.55534806148941
1.09861228866811
1.6094379124341
1.6094379124341
1.09861228866811
1.6094379124341
1.94591014905531
1.6094379124341
3.55534806148941
1.6094379124341
1.6094379124341
1.94591014905531
1.6094379124341
1.6094379124341
8.81700144366586
1.94591014905531
2.94443897916644
3.55534806148941
1.94591014905531
1.09861228866811
1.6094379124341
1.09861228866811
1.38629436111989
1.94591014905531
3.55534806148941
2.94443897916644
2.94443897916644
2.94443897916644
7.62070508683826
2.94443897916644
1.6094379124341
3.55534806148941
2.94443897916644
1.6094379124341
2.94443897916644
1.6094379124341
1.6094379124341
8.81700144366586
2.94443897916644
2.94443897916644
1.6094379124341
3.55534806148941
1.94591014905531
3.55534806148941
3.55534806148941
1.94591014905531
2.89037175789616
3.55534806148941
3.55534806148941
2.94443897916644
1.94591014905531
1.6094379124341
1.6094379124341
1.6094379124341
1.09861228866811
1.6094379124341
7.62070508683826
1.09861228866811
1.38629436111989
1.6094379124341
3.55534806148941
1.38629436111989
1.6094379124341
3.55534806148941
1.94591014905531
3.55534806148941
3.55534806148941
3.55534806148941
2.94443897916644
2.63905732961526
1.94591014905531
2.94443897916644
2.94443897916644
1.94591014905531
1.94591014905531
1.94591014905531
1.6094379124341
2.63905732961526
3.55534806148941
2.94443897916644
1.09861228866811
1.09861228866811
1.94591014905531
2.94443897916644
7.62070508683826
1.79175946922805
1.38629436111989
1.94591014905531
1.09861228866811
1.94591014905531
1.94591014905531
3.55534806148941
2.89037175789616
2.94443897916644
1.94591014905531
3.55534806148941
1.6094379124341
8.81700144366586
2.89037175789616
1.6094379124341
8.81700144366586
1.94591014905531
1.6094379124341
2.63905732961526
1.6094379124341
1.6094379124341
1.6094379124341
1.09861228866811
1.94591014905531
1.94591014905531
1.09861228866811
1.09861228866811
1.94591014905531
7.62070508683826
8.81700144366586
2.63905732961526
1.94591014905531
7.62070508683826
1.79175946922805
1.6094379124341
0
2.94443897916644
1.38629436111989
1.79175946922805
1.94591014905531
3.55534806148941
1.79175946922805
1.09861228866811
2.94443897916644
1.09861228866811
3.55534806148941
2.89037175789616
1.38629436111989
1.09861228866811
3.55534806148941
1.09861228866811
1.79175946922805
1.38629436111989
1.38629436111989
2.94443897916644
1.09861228866811
1.6094379124341
1.09861228866811
1.38629436111989
2.94443897916644
1.94591014905531
1.94591014905531
1.38629436111989
7.62070508683826
1.38629436111989
1.6094379124341
1.09861228866811
2.94443897916644
2.94443897916644
1.09861228866811
1.94591014905531
1.09861228866811
2.63905732961526
1.79175946922805
1.09861228866811
1.94591014905531
1.6094379124341
1.6094379124341
2.94443897916644
1.94591014905531
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
1.94591014905531
1.38629436111989
2.94443897916644
1.09861228866811
1.09861228866811
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
8.81700144366586
1.38629436111989
1.94591014905531
1.94591014905531
1.38629436111989
1.6094379124341
1.94591014905531
1.94591014905531
2.63905732961526
1.38629436111989
8.81700144366586
2.94443897916644
2.94443897916644
1.94591014905531
1.38629436111989
1.09861228866811
1.94591014905531
1.6094379124341
1.6094379124341
1.94591014905531
3.55534806148941
1.09861228866811
1.79175946922805
1.09861228866811
2.89037175789616
3.55534806148941
1.6094379124341
7.62070508683826
1.09861228866811
1.6094379124341
3.55534806148941
2.63905732961526
2.94443897916644
1.79175946922805
1.09861228866811
1.38629436111989
3.55534806148941
3.55534806148941
1.09861228866811
1.6094379124341
1.6094379124341
1.94591014905531
3.55534806148941
7.62070508683826
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
1.6094379124341
7.62070508683826
1.94591014905531
7.62070508683826
1.6094379124341
1.6094379124341
1.09861228866811
1.94591014905531
2.63905732961526
1.6094379124341
1.09861228866811
7.62070508683826
1.09861228866811
7.62070508683826
1.6094379124341
1.09861228866811
1.94591014905531
2.94443897916644
3.55534806148941
1.6094379124341
1.09861228866811
1.38629436111989
2.94443897916644
1.6094379124341
1.6094379124341
2.94443897916644
3.55534806148941
1.38629436111989
1.94591014905531
1.09861228866811
1.6094379124341
2.89037175789616
7.62070508683826
1.38629436111989
1.6094379124341
7.62070508683826
1.6094379124341
7.62070508683826
1.09861228866811
1.79175946922805
1.94591014905531
1.09861228866811
7.62070508683826
2.94443897916644
1.09861228866811
1.38629436111989
1.6094379124341
1.6094379124341
1.94591014905531
1.09861228866811
1.6094379124341
1.94591014905531
1.38629436111989
1.6094379124341
2.94443897916644
1.09861228866811
7.62070508683826
1.79175946922805
7.62070508683826
2.89037175789616
1.6094379124341
2.89037175789616
0
1.79175946922805
1.94591014905531
1.09861228866811
2.63905732961526
1.6094379124341
1.09861228866811
1.6094379124341
1.09861228866811
1.94591014905531
1.6094379124341
1.94591014905531
1.94591014905531
1.09861228866811
1.09861228866811
1.79175946922805
1.09861228866811
2.63905732961526
1.94591014905531
2.94443897916644
1.09861228866811
1.38629436111989
1.6094379124341
7.62070508683826
2.94443897916644
1.09861228866811
1.6094379124341
2.94443897916644
2.94443897916644
2.94443897916644
1.09861228866811
1.09861228866811
2.94443897916644
2.89037175789616
1.94591014905531
1.6094379124341
1.6094379124341
1.94591014905531
2.94443897916644
1.94591014905531
1.6094379124341
1.38629436111989
2.94443897916644
7.62070508683826
1.94591014905531
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
1.94591014905531
1.94591014905531
1.79175946922805
1.6094379124341
2.89037175789616
2.94443897916644
1.94591014905531
1.09861228866811
1.09861228866811
2.94443897916644
1.94591014905531
1.09861228866811
1.94591014905531
1.09861228866811
1.94591014905531
1.6094379124341
1.79175946922805
1.6094379124341
1.6094379124341
3.55534806148941
1.94591014905531
1.09861228866811
2.89037175789616
1.94591014905531
1.79175946922805
1.6094379124341
2.94443897916644
1.94591014905531
1.79175946922805
1.38629436111989
2.94443897916644
2.94443897916644
1.6094379124341
3.55534806148941
1.94591014905531
3.55534806148941
2.89037175789616
3.55534806148941
3.55534806148941
1.38629436111989
1.94591014905531
1.09861228866811
1.6094379124341
2.94443897916644
1.79175946922805
1.09861228866811
1.6094379124341
1.09861228866811
1.6094379124341
1.09861228866811
1.94591014905531
1.09861228866811
3.55534806148941
1.6094379124341
1.94591014905531
1.6094379124341
1.09861228866811
1.09861228866811
1.94591014905531
1.38629436111989
1.6094379124341
1.09861228866811
1.94591014905531
2.94443897916644
1.6094379124341
2.63905732961526
1.09861228866811
3.55534806148941
1.94591014905531
2.94443897916644
1.09861228866811
1.6094379124341
1.6094379124341
1.09861228866811
3.55534806148941
1.6094379124341
1.09861228866811
1.94591014905531
1.94591014905531
1.09861228866811
1.09861228866811
1.94591014905531
1.94591014905531
1.09861228866811
1.09861228866811
3.55534806148941
1.6094379124341
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
1.09861228866811
2.94443897916644
3.55534806148941
2.94443897916644
1.6094379124341
2.94443897916644
1.94591014905531
1.09861228866811
1.6094379124341
7.62070508683826
1.09861228866811
7.62070508683826
1.6094379124341
2.63905732961526
3.55534806148941
2.89037175789616
1.09861228866811
1.94591014905531
1.94591014905531
1.09861228866811
1.6094379124341
1.94591014905531
1.38629436111989
2.94443897916644
1.94591014905531
1.94591014905531
1.09861228866811
1.09861228866811
1.6094379124341
1.94591014905531
1.94591014905531
1.09861228866811
3.55534806148941
3.55534806148941
1.94591014905531
1.09861228866811
1.09861228866811
1.6094379124341
1.09861228866811
2.89037175789616
1.6094379124341
3.55534806148941
1.6094379124341
1.94591014905531
1.6094379124341
1.94591014905531
1.94591014905531
3.55534806148941
1.94591014905531
1.94591014905531
1.09861228866811
1.6094379124341
1.94591014905531
1.09861228866811
1.38629436111989
1.09861228866811
1.6094379124341
1.6094379124341
2.89037175789616
2.94443897916644
8.81700144366586
1.09861228866811
1.6094379124341
1.6094379124341
1.6094379124341
1.09861228866811
2.94443897916644
3.55534806148941
1.94591014905531
1.09861228866811
7.62070508683826
1.6094379124341
1.79175946922805
1.09861228866811
1.94591014905531
1.79175946922805
1.79175946922805
1.94591014905531
3.55534806148941
1.94591014905531
1.6094379124341
1.94591014905531
2.94443897916644
1.94591014905531
1.09861228866811
2.94443897916644
1.6094379124341
2.63905732961526
1.6094379124341
1.09861228866811
2.94443897916644
2.94443897916644
1.94591014905531
1.6094379124341
3.55534806148941
1.38629436111989
1.09861228866811
3.55534806148941
1.94591014905531
2.94443897916644
1.94591014905531
1.6094379124341
1.94591014905531
2.89037175789616
1.6094379124341
1.79175946922805
1.6094379124341
1.79175946922805
3.55534806148941
1.09861228866811
2.94443897916644
1.94591014905531
1.6094379124341
2.63905732961526
7.62070508683826
1.6094379124341
2.63905732961526
1.09861228866811
1.38629436111989
1.94591014905531
1.94591014905531
1.94591014905531
1.38629436111989
1.94591014905531
1.79175946922805
1.6094379124341
1.79175946922805
2.94443897916644
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
1.6094379124341
7.62070508683826
1.94591014905531
7.62070508683826
1.6094379124341
2.63905732961526
1.6094379124341
1.6094379124341
8.81700144366586
1.79175946922805
7.62070508683826
1.09861228866811
1.6094379124341
7.62070508683826
1.38629436111989
1.09861228866811
1.79175946922805
1.79175946922805
1.6094379124341
2.63905732961526
7.62070508683826
1.94591014905531
3.55534806148941
8.81700144366586
1.09861228866811
7.62070508683826
1.6094379124341
2.94443897916644
2.94443897916644
1.94591014905531
1.6094379124341
7.62070508683826
1.38629436111989
2.63905732961526
1.94591014905531
3.55534806148941
1.6094379124341
1.09861228866811
1.94591014905531
1.6094379124341
1.09861228866811
1.38629436111989
2.63905732961526
1.6094379124341
7.62070508683826
1.09861228866811
1.94591014905531
1.6094379124341
2.94443897916644
1.6094379124341
1.6094379124341
1.38629436111989
1.09861228866811
1.6094379124341
1.6094379124341
1.6094379124341
1.79175946922805
2.94443897916644
3.55534806148941
2.63905732961526
1.6094379124341
1.6094379124341
1.6094379124341
1.09861228866811
1.6094379124341
1.6094379124341
7.62070508683826
3.55534806148941
1.6094379124341
1.09861228866811
1.94591014905531
1.94591014905531
7.62070508683826
8.81700144366586
7.62070508683826
1.94591014905531
1.94591014905531
1.6094379124341
1.38629436111989
1.6094379124341
1.94591014905531
1.94591014905531
3.55534806148941
3.55534806148941
2.94443897916644
2.94443897916644
1.6094379124341
1.6094379124341
1.94591014905531
1.6094379124341
1.09861228866811
1.6094379124341
1.6094379124341
7.62070508683826
1.38629436111989
1.94591014905531
1.09861228866811
1.6094379124341
1.38629436111989
1.6094379124341
1.6094379124341
1.94591014905531
7.62070508683826
1.6094379124341
1.09861228866811
2.89037175789616
1.6094379124341
1.6094379124341
1.94591014905531
1.94591014905531
1.94591014905531
1.09861228866811
1.09861228866811
1.79175946922805
7.62070508683826
2.94443897916644
3.55534806148941
1.6094379124341
1.09861228866811
1.94591014905531
1.6094379124341
8.81700144366586
2.94443897916644
1.09861228866811
1.09861228866811
1.09861228866811
1.79175946922805
1.38629436111989
1.09861228866811
1.09861228866811
1.94591014905531
1.6094379124341
1.94591014905531
1.6094379124341
2.94443897916644
1.09861228866811
3.55534806148941
1.09861228866811
2.94443897916644
1.6094379124341
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
8.67999208172133
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
0
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
0
8.67999208172133
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
0
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
0
7.78696700261487
7.78696700261487
8.67999208172133
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
0
7.78696700261487
0
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
8.67999208172133
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
0
0
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
0
0
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
8.67999208172133
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
0
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
7.78696700261487
1.38629436111989
8.3170334764924
3.13549421592915
10.0159229818659
3.13549421592915
3.13549421592915
0
10.0159229818659
8.3170334764924
1.38629436111989
10.0159229818659
10.0159229818659
8.3170334764924
8.3170334764924
10.0159229818659
3.13549421592915
3.13549421592915
3.13549421592915
8.3170334764924
0
8.3170334764924
1.38629436111989
10.0159229818659
10.0159229818659
10.0159229818659
10.0159229818659
10.0159229818659
1.38629436111989
0
3.13549421592915
10.0159229818659
1.38629436111989
0
3.13549421592915
10.0159229818659
5.17614973257383
0
10.0159229818659
0
3.13549421592915
0
0
5.17614973257383
1.38629436111989
1.38629436111989
5.17614973257383
5.17614973257383
3.13549421592915
0
1.38629436111989
1.38629436111989
0
5.17614973257383
10.0159229818659
1.38629436111989
5.17614973257383
0
5.17614973257383
1.38629436111989
3.13549421592915
1.38629436111989
8.3170334764924
5.17614973257383
0
5.17614973257383
10.0159229818659
1.38629436111989
3.13549421592915
1.38629436111989
10.0159229818659
10.0159229818659
10.0159229818659
0
1.38629436111989
8.3170334764924
10.0159229818659
0
0
1.38629436111989
10.0159229818659
0
3.13549421592915
10.0159229818659
5.17614973257383
10.0159229818659
3.13549421592915
10.0159229818659
1.38629436111989
5.17614973257383
10.0159229818659
10.0159229818659
10.0159229818659
10.0159229818659
1.38629436111989
8.3170334764924
10.0159229818659
3.13549421592915
5.17614973257383
1.38629436111989
3.13549421592915
3.13549421592915
5.17614973257383
5.17614973257383
1.38629436111989
1.38629436111989
10.0159229818659
10.0159229818659
3.13549421592915
10.0159229818659
3.13549421592915
10.0159229818659
5.17614973257383
1.38629436111989
8.3170334764924
5.17614973257383
0
0
10.0159229818659
1.38629436111989
0
8.3170334764924
8.3170334764924
8.3170334764924
1.38629436111989
3.13549421592915
0
10.0159229818659
8.3170334764924
1.38629436111989
3.13549421592915
5.17614973257383
10.0159229818659
5.17614973257383
0
3.13549421592915
0
8.3170334764924
3.13549421592915
1.38629436111989
0
1.38629436111989
10.0159229818659
8.3170334764924
1.38629436111989
1.38629436111989
10.0159229818659
3.13549421592915
8.3170334764924
0
3.13549421592915
1.38629436111989
8.3170334764924
1.38629436111989
8.3170334764924
1.38629436111989
0
1.38629436111989
1.38629436111989
1.38629436111989
5.17614973257383
1.38629436111989
1.38629436111989
0
10.0159229818659
1.38629436111989


==> files/incremental_plot_updated.csv <==
"delta","psihat","ci_lower","ci_upper"
-2.30923694779116,0.805376391575644,0.577908326316754,1.03284445683453
-2.10843373493976,0.829922214748428,0.618110007217728,1.04173442227913
-1.90763052208835,0.855402426790997,0.659775030488041,1.05102982309395
-1.70682730923695,0.881659116429587,0.702582092802299,1.06073614005687
-1.50602409638554,0.908472688255899,0.746103417440748,1.07084195907105
-1.30522088353414,0.935556619237958,0.789808626053236,1.08130461242268
-1.10441767068273,0.96258339083246,0.833120462957511,1.09204631870741
-0.903614457831324,0.989318599800013,0.875634650747188,1.10300254885284
-0.70281124497992,1.01606950642919,0.917806130445191,1.11433288241319
-0.502008032128515,1.04470958394342,0.962452540763325,1.12696662712351
-0.301204819277107,1.07912607688787,1.01477325503378,1.14347889874195
-0.100401606425702,1.11882997944447,1.07096982796637,1.16669013092257
0.100401606425702,1.14845956905374,1.10722243865076,1.18969669945672
0.301204819277107,1.15832442180571,1.11596405507602,1.20068478853541
0.502008032128515,1.15653292636321,1.11234440003578,1.20072145269064
0.70281124497992,1.15200100180946,1.10646610347794,1.19753590014098
0.903614457831324,1.14803357147623,1.10118350468158,1.19488363827088
1.10441767068273,1.1453642072403,1.09700946797079,1.19371894650981
1.30522088353414,1.14402058642278,1.0939364833202,1.19410468952536
1.50602409638554,1.14381082264875,1.09180259986174,1.19581904543575
1.70682730923695,1.14446544863591,1.09038652882943,1.1985443684424
1.90763052208835,1.14570650419174,1.08945925920907,1.20195374917441
2.10843373493976,1.14728680346521,1.08881615751677,1.20575744941365
2.30923694779116,1.14900829205357,1.08829263799613,1.209723946111
2.51004016064257,1.15072584671704,1.08776765866168,1.2136840347724
2.71084337349398,1.15234244641323,1.08715987879158,1.21752501403488
2.91164658634538,1.15380037423998,1.08642042798151,1.22118032049844
3.11244979919679,1.15507153657887,1.08552491357166,1.22461815958607
3.31325301204819,1.15614862040037,1.0844661231903,1.22783111761043
3.5140562248996,1.15703783545097,1.08324804798515,1.2308276229168
3.714859437751,1.1577533901973,1.08188134674706,1.23362543364754
3.91566265060241,1.15831353845432,1.08038011041637,1.23624696649228
4.11646586345381,1.15873790854152,1.07875968382464,1.23871613325839
4.31726907630522,1.15904580863434,1.07703528831992,1.24105632894875
4.51807228915663,1.15925523581264,1.07522121864134,1.24328925298395
4.71887550200803,1.15938236886633,1.07333043215248,1.24543430558018
4.91967871485944,1.15944137840637,1.07137439356393,1.24750836324881


==> files/reflected_dose_df_final.csv <==
"a_prime","psi_hat","se","ci_lower","ci_upper","orig_a"
0,1.22932428790282,0.0114790554723668,1.20682575260044,1.25182282320519,0
0.0204081632653061,1.23251683373909,0.0127963885805339,1.20743637298906,1.25759729448911,0.204406591466651
0.0408163265306122,1.23466767968011,0.0157534628153013,1.20379145993033,1.26554389942989,0.408813182933303
0.0612244897959184,1.23485056358458,0.0216281810314511,1.19246010771182,1.27724101945733,0.613219774399954
0.0816326530612245,1.24583409324933,0.0173914086894615,1.21174755857756,1.27992062792109,0.817626365866605
0.102040816326531,1.24779189216319,0.0245354490345154,1.19970329571103,1.29588048861536,1.02203295733326
0.122448979591837,1.26415776722229,0.0249033937358781,1.21534801240715,1.31296752203743,1.22643954879991
0.142857142857143,1.2726273234438,0.0261813732450347,1.22131277481774,1.32394187206987,1.43084614026656
0.163265306122449,1.3029147781793,0.0265849915918486,1.25080915212998,1.35502040422862,1.63525273173321
0.183673469387755,1.35256082533765,0.0281753768789836,1.297338101404,1.4077835492713,1.83965932319986
0.204081632653061,1.23940292904136,0.0176937156822841,1.20472388355139,1.27408197453133,2.04406591466651
0.224489795918367,1.25164730107706,0.0155611674715531,1.22114797327542,1.2821466288787,2.24847250613316
0.244897959183673,1.23641633129252,0.0150799022949525,1.20686026590403,1.26597239668101,2.45287909759982
0.26530612244898,1.23213426797799,0.0155170447175591,1.20172141918507,1.2625471167709,2.65728568906647
0.285714285714286,1.21730056058932,0.0195968371467322,1.17889146557083,1.25570965560781,2.86169228053312
0.306122448979592,1.24734105028776,0.014305745488912,1.2193023043575,1.27537979621802,3.06609887199977
0.326530612244898,1.24512683191078,0.0142510415022119,1.21719530382426,1.2730583599973,3.27050546346642
0.346938775510204,1.26827442962112,0.0134949866767047,1.24182474176293,1.29472411747931,3.47491205493307
0.36734693877551,1.26615888413049,0.0115346918733516,1.24355130348595,1.28876646477503,3.67931864639972
0.387755102040816,1.26713498523423,0.0110693014708187,1.24543955301741,1.28883041745106,3.88372523786638
0.408163265306122,1.26801290790475,0.0108987603546549,1.24665173013349,1.289374085676,4.08813182933303
0.428571428571429,1.26886415321752,0.0108858943435135,1.24752819236473,1.29020011407032,4.29253842079968
0.448979591836735,1.26950947010727,0.011018019896254,1.24791454792967,1.29110439228487,4.49694501226633
0.469387755102041,1.27006923029208,0.0114010727936981,1.24772353823131,1.29241492235284,4.70135160373298
0.489795918367347,1.27018843189536,0.0123311185759368,1.24601988359743,1.29435698019329,4.90575819519963
0.510204081632653,1.27962612322919,0.0133908356334193,1.2533805676648,1.30587167879359,5.11016478666628
0.530612244897959,1.29447396351589,0.0135503124907596,1.26791583905474,1.32103208797704,5.31457137813293
0.551020408163265,1.31924058828068,0.0159928516327764,1.28789517507035,1.35058600149101,5.51897796959959
0.571428571428571,1.31888097417993,0.0155884143123972,1.28832824355154,1.34943370480832,5.72338456106624
0.591836734693878,1.31933666719372,0.0148313392026117,1.2902677765141,1.34840555787333,5.92779115253289


==> files/sim_results_pgplots.csv <==
"alpha","n","delta","coverage","mean_width","bias","rmse","mean_se"
0.25,500,1,0.9565,0.129789250117592,-0.00038143890580411,0.0326396253921136,0.0331101109870777
0.25,500,2,0.9531,0.130684580093407,-0.000437491578726856,0.0330432891709296,0.033338515688102
0.25,500,5,0.9502,0.137434611227292,-0.000744552330741222,0.0351811429847713,0.0350604940476862
0.25,500,10,0.9452,0.159287882256249,-0.00117117599149452,0.0411042418990765,0.040635410526084
0.25,500,25,0.9361,0.229733388869989,-0.00176094584544639,0.0597665812626804,0.0586065332531864
0.25,500,50,0.9155,0.317855506406207,-0.00218840862155112,0.0836179527094527,0.0810870783630238
0.25,500,100,0.882,0.438433761439839,-0.00221326601144956,0.118553624629221,0.11184740252835
0.25,500,250,0.798,0.643530827108472,-0.00126897850948904,0.188942685987252,0.164169043968298
0.25,500,500,0.7035,0.815128960340183,-0.000391125236439471,0.267381918994976,0.207944882347282
0.25,500,1000,0.5794,0.973279497972883,0.000220434248943135,0.378115749364229,0.248290148607318
0.25,1000,1,0.9524,0.0902836480858138,0.00026895075426614,0.0228494776019038,0.023031966096816
0.25,1000,2,0.9494,0.0900168936095902,0.000227133971113958,0.0227754868340538,0.0229639152350839
0.25,1000,5,0.949,0.0907834072059741,8.79298419218522e-05,0.0230251616658562,0.0231594580109793
0.25,1000,10,0.9465,0.100137465095331,2.12040722966655e-05,0.0255073919316126,0.0255457411169804
0.25,1000,25,0.9447,0.138358273286719,0.00020831836963886,0.035573867603463,0.0352961264538715
0.25,1000,50,0.9359,0.189971032479082,0.000529075840535853,0.0493006401739983,0.0484628885983491
0.25,1000,100,0.9204,0.264160377721662,0.000943123744788998,0.0696267129233393,0.0673890897499457
0.25,1000,250,0.8695,0.401386242382921,0.00171629889344604,0.110886138174971,0.102396331144094
0.25,1000,500,0.8015,0.531873842206971,0.0024282615475304,0.157035356556861,0.135684595840108
0.25,1000,1000,0.7028,0.670655747645637,0.00290969418990894,0.221185456022771,0.171088793706334
0.25,2500,1,0.9496,0.0562446118815042,-8.7859176386651e-05,0.0143113347436958,0.0143483789307239
0.25,2500,2,0.9502,0.0555175241738003,-0.000118881913434787,0.0141247721489442,0.0141628939643064
0.25,2500,5,0.9487,0.0534994326465038,-0.00020401509836887,0.0136351929552349,0.0136480652370402
0.25,2500,10,0.9462,0.0554330262627947,-0.000254702030685117,0.0142211878285829,0.0141413379786678
0.25,2500,25,0.944,0.0712839739842588,-0.00020270136310252,0.0184152636039608,0.0181850213949179
0.25,2500,50,0.9413,0.0954096172019536,-0.00011210199366829,0.0247191702501456,0.0243396353082333
0.25,2500,100,0.9341,0.131967989413919,-4.26067354553084e-05,0.0343371779771444,0.0336659220411359
0.25,2500,250,0.9127,0.204273875388275,-4.21708031073109e-05,0.0540275903743278,0.0521116400606238
0.25,2500,500,0.8795,0.280368263393859,-0.000168115045113382,0.0765044920885006,0.0715238304390714
0.25,2500,1000,0.8202,0.374258385152199,-0.000511162893772621,0.108231691527368,0.095475832235771
0.25,5000,1,0.9509,0.0394755192351305,-0.000164254025339705,0.00993695921601934,0.0100704705664258
0.25,5000,2,0.9499,0.0387563682486761,-0.000138759458495397,0.00980342898783251,0.00988701031100096
0.25,5000,5,0.9485,0.036378648809012,-7.67926657445628e-05,0.009263412862954,0.00928043808354698
0.25,5000,10,0.9492,0.0361651034095212,-4.21323020312059e-05,0.00924587721938429,0.00922596121530471
0.25,5000,25,0.9468,0.0438007866187722,-6.23779615684938e-05,0.0112611026139852,0.0111738753783914
0.25,5000,50,0.9464,0.0569848544198315,-0.000193649886230496,0.0146577534469831,0.0145372197829452
0.25,5000,100,0.9424,0.0778463312698063,-0.000417615827464246,0.020019213363415,0.0198591228930348
0.25,5000,250,0.9327,0.120563405140752,-0.000710731531105679,0.0311878044106262,0.0307565358577352
0.25,5000,500,0.9143,0.167715656030405,-0.00083129260315129,0.0440418545370807,0.0427853923218295
0.25,5000,1000,0.8802,0.230267526351032,-0.000772454701453817,0.0622011204156931,0.0587427953185246
0.5,500,1,0.9522,0.124209327477143,-0.000287057097531296,0.0315253928880059,0.0316866351771999
0.5,500,2,0.9521,0.124066243176748,-0.000397453952988513,0.0315000991277415,0.0316501334094318
0.5,500,5,0.9498,0.125452114367445,-0.000565176641017739,0.0319846675255941,0.0320036784749606
0.5,500,10,0.9489,0.138925175244778,-0.000677854203818384,0.0357358316428206,0.0354407469577507
0.5,500,25,0.9377,0.196333161846416,-0.000916576690418225,0.051109487470286,0.0500859106073038
0.5,500,50,0.9231,0.27277513367563,-0.0013299782030245,0.0717579700388316,0.0695867719578639
0.5,500,100,0.8944,0.379446906695446,-0.00206505920487476,0.101772300998069,0.0967994589922252
0.5,500,250,0.8251,0.566355483034545,-0.00294780928728855,0.161270818987835,0.144481094423644
0.5,500,500,0.7304,0.728156693847234,-0.00321663610123846,0.228191907504775,0.185757671975312
0.5,500,1000,0.6041,0.880685140642032,-0.00340442324372248,0.324145437797275,0.224668705034573
0.5,1000,1,0.9514,0.0874148757055224,-4.84676816383534e-05,0.0221328402227923,0.0223001229601768
0.5,1000,2,0.9499,0.086572313125553,-0.000108262599888498,0.0218852190726958,0.022085179576876
0.5,1000,5,0.949,0.084266011068558,-0.000159422422732369,0.0214026943845487,0.0214968264042701
0.5,1000,10,0.9464,0.0883575869978079,-0.000130286452869832,0.0226595541387,0.0225406149538362
0.5,1000,25,0.9426,0.117547286617678,-0.000136485845378065,0.0303762103550514,0.0299871037286593
0.5,1000,50,0.9365,0.160790088871804,-0.000186148188935586,0.0417783892379058,0.0410186335412528
0.5,1000,100,0.9232,0.224516151976896,-0.00031765646198334,0.058852205054646,0.0572755810177765
0.5,1000,250,0.885,0.346190113160307,-0.000349621741263739,0.0928876193183011,0.0883154271943287
0.5,1000,500,0.8316,0.467875772120296,0.000240914512176893,0.131053127873317,0.119358257552394
0.5,1000,1000,0.7435,0.605544578953518,0.00174643317460621,0.185635602827307,0.154478496474929
0.5,2500,1,0.9514,0.0550987103718544,-0.000136624055664836,0.0140950295623514,0.0140560517454571
0.5,2500,2,0.9496,0.0541278588801025,-0.00012827724800113,0.0138960368464612,0.0138083809975735
0.5,2500,5,0.9466,0.0507255319158014,-7.43224663217745e-05,0.0130509320184973,0.0129404244965515
0.5,2500,10,0.9489,0.0500282433044682,-6.01797831070172e-05,0.0128165660103008,0.0127625414801202
0.5,2500,25,0.9489,0.060781311240757,-0.000102822444085771,0.0155330139410255,0.01550572146228
0.5,2500,50,0.9473,0.080115715459663,-0.000151782671753864,0.0204287849403356,0.0204380580693333
0.5,2500,100,0.9426,0.110631104809364,-0.000199550532064663,0.0282537406517207,0.0282227392140897
0.5,2500,250,0.9241,0.172441454963683,-0.000166114638461501,0.0446435336004369,0.0439909754270689
0.5,2500,500,0.8973,0.23941686473023,4.16207220945708e-05,0.06335246339389,0.0610768531000365
0.5,2500,1000,0.8497,0.325067426243091,0.000362455687534791,0.0898089787303455,0.0829268876385438
0.5,5000,1,0.9473,0.0388901165352645,-0.000113112187821951,0.0100234697127426,0.00992113039882998
0.5,5000,2,0.9465,0.038045243181069,-8.38025187914759e-05,0.00978697095340747,0.00970559752147616
0.5,5000,5,0.947,0.0349356106060086,-1.01666746212814e-05,0.00892311547602647,0.00891230932853263
0.5,5000,10,0.9494,0.0332462116500824,9.11966479488768e-06,0.00848454347710973,0.00848133228781862
0.5,5000,25,0.9479,0.0377482289643071,1.35319075296181e-05,0.00964581584251705,0.00962982719633123
0.5,5000,50,0.9502,0.0478779685766265,6.75668312530853e-05,0.012159931871117,0.0122139919290053
0.5,5000,100,0.9497,0.0649061054402071,0.000159794879678099,0.0163756417345746,0.0165579842160821
0.5,5000,250,0.9448,0.100752398213683,0.000407560817761166,0.0254767751053143,0.0257026146930262
0.5,5000,500,0.9303,0.14103020202381,0.000675499942017765,0.0361482632004924,0.0359777534526751
0.5,5000,1000,0.9039,0.195621457306573,0.000931479361226728,0.0515613837668306,0.0499043499905125

